Estimation of Propagated Risk in LLM-based Multi-Agent Systems

Large Language Model (LLM) based multi-agent systems introduce a distinctive reliability challenge in which actions taken by upstream agents can affect the correctness of downstream agents. While prior work has investigated error propagation and developed methods for estimating uncertainty inherited from upstream agents, existing approaches do not explicitly model how realized sender-receiver interactions contribute to downstream error risk under different sender correctness states. In this work, we study agent-level error-risk estimation from multi-agent execution traces. We propose Interaction-Effect Propagation (IE-Prop), an interaction-conditioned model that learns separate effects for correct and incorrect upstream agents. For each sender-receiver interaction, the model combines these conditional effects using the sender's estimated error risk, and recursively propagates the resulting risk estimates through the execution graph. We evaluate our approach across three multi-agent architectures and three benchmarks. Across all evaluated architectures, our approach raises the final-node AUROC over the established baseline by approximately 0.05 points on average. Furthermore, tracking risk across multiple agent steps contributes a distinct +0.03 AUROC gain in sequential systems. These results show that realized inter-agent interactions provide predictive information beyond receiver-local evidence, while the value of multi-step risk tracking depends on the system's information-flow structure.

==> analysis/agentic.json <==
{
 "qa": {
  "cells": {
   "raw+none": {
    "sequential in-domain": {
     "nll": 1.480333310631119,
     "brier": 0.3603055722094512,
     "ece": 0.344857835172415,
     "auroc": 0.5431673551372818,
     "n": 9
    },
    "hierarchical in-domain": {
     "nll": 2.0829872395839755,
     "brier": 0.4850934584813085,
     "ece": 0.4645083463043629,
     "auroc": 0.5021649075563565,
     "n": 6
    },
    "transfer (excl. \u03c4-bench)": {
     "nll": 1.8047109867528586,
     "brier": 0.41612007684447244,
     "ece": 0.4045464283576154,
     "auroc": 0.5224107148490021,
     "n": 9
    },
    "\u03c4-bench airline": {
     "nll": 1.1766579669044814,
     "brier": 0.35816499892815407,
     "ece": 0.33983333856643494,
     "auroc": 0.5530366082439896,
     "n": 6
    },
    "\u03c4-bench retail": {
     "nll": 0.3415131078788122,
     "brier": 0.09196562673477003,
     "ece": 0.11335592898057172,
     "auroc": 0.6834724180758968,
     "n": 6
    },
    "fully connected in-domain": {
     "nll": 1.6019296115092603,
     "brier": 0.37048191989696405,
     "ece": 0.35684143086436526,
     "auroc": 0.5451074285480977,
     "n": 9
    },
    "sequential transfer": {
     "nll": 1.4455862012375569,
     "brier": 0.3443319422736215,
     "ece": 0.3333135265273362,
     "auroc": 0.5358102908834694,
     "n": 6
    },
    "fully connected transfer": {
     "nll": 1.508687259907785,
     "brier": 0.34569471069932467,
     "ece": 0.33403341050188856,
     "auroc": 0.5419911777944914,
     "n": 6
    },
    "hierarchical transfer": {
     "nll": 2.5229605577834624,
     "brier": 0.5596963459861743,
     "ece": 0.5470122320181737,
     "auroc": 0.4956115627800673,
     "n": 3
    }
   },
   "learned+none": {
    "sequential in-domain": {
     "nll": 0.6033372244929098,
     "brier": 0.20850374467903982,
     "ece": 0.025713554480517896,
     "auroc": 0.5478236963557569,
     "n": 9
    },
    "hierarchical in-domain": {
     "nll": 0.6840701291352121,
     "brier": 0.2435135361065395,
     "ece": 0.15363099168959607,
     "auroc": 0.5019398370121034,
     "n": 6
    },
    "transfer (excl. \u03c4-bench)": {
     "nll": 0.6345690013641584,
     "brier": 0.22198888932709349,
     "ece": 0.17604145900322318,
     "auroc": 0.5234394990223588,
     "n": 9
    },
    "\u03c4-bench airline": {
     "nll": 0.8965836665158445,
     "brier": 0.32419574076055463,
     "ece": 0.20902463101057542,
     "auroc": 0.46401919252813134,
     "n": 6
    },
    "\u03c4-bench retail": {
     "nll": 0.9025296854254208,
     "brier": 0.32282476986719966,
     "ece": 0.49829594237666314,
     "auroc": 0.4901041516075255,
     "n": 6
    },
    "fully connected in-domain": {
     "nll": 0.6041528490363809,
     "brier": 0.20911526083764087,
     "ece": 0.027949322384827408,
     "auroc": 0.5450864540412412,
     "n": 9
    },
    "sequential transfer": {
     "nll": 0.6631093194836845,
     "brier": 0.23557209981159474,
     "ece": 0.17124272311306943,
     "auroc": 0.5368735019524751,
     "n": 6
    },
    "fully connected transfer": {
     "nll": 0.6751024085679687,
     "brier": 0.2409874758329648,
     "ece": 0.16877221894671213,
     "auroc": 0.5415119855848923,
     "n": 6
    },
    "hierarchical transfer": {
     "nll": 0.5774883651251063,
     "brier": 0.19482246835809092,
     "ece": 0.18563893078353066,
     "auroc": 0.49657149316212595,
     "n": 3
    }
   },
   "learned+probe": {
    "sequential in-domain": {
     "nll": 0.5895716623670416,
     "brier": 0.2037315658558324,
     "ece": 0.04427828388195085,
     "auroc": 0.635681278181199,
     "n": 9
    },
    "hierarchical in-domain": {
     "nll": 0.6599444304145154,
     "brier": 0.2369705879523286,
     "ece": 0.1414618169448004,
     "auroc": 0.6162606536524551,
     "n": 6
    },
    "transfer (excl. \u03c4-bench)": {
     "nll": 0.6434939704295524,
     "brier": 0.2256693931079622,
     "ece": 0.16972322609947135,
     "auroc": 0.5273490271111593,
     "n": 9
    },
    "\u03c4-bench airline": {
     "nll": 0.8215223127216946,
     "brier": 0.3050505802704597,
     "ece": 0.2173951573897567,
     "auroc": 0.4257133446054302,
     "n": 6
    },
    "\u03c4-bench retail": {
     "nll": 0.8677803091900259,
     "brier": 0.3248041200200795,
     "ece": 0.5116779872190947,
     "auroc": 0.40902007067903945,
     "n": 6
    },
    "fully connected in-domain": {
     "nll": 0.5838262977713145,
     "brier": 0.20109196273180732,
     "ece": 0.046539186136668666,
     "auroc": 0.6404422393901009,
     "n": 9
    },
    "sequential transfer": {
     "nll": 0.6539382885286241,
     "brier": 0.22986263718794905,
     "ece": 0.14723639972504687,
     "auroc": 0.541576538957372,
     "n": 6
    },
    "fully connected transfer": {
     "nll": 0.6543145355092325,
     "brier": 0.22906887927184819,
     "ece": 0.13113330622513628,
     "auroc": 0.539241919241448,
     "n": 6
    },
    "hierarchical transfer": {
     "nll": 0.6226053342314087,
     "brier": 0.21728290494798844,
     "ece": 0.21469687884832034,
     "auroc": 0.49889400341873436,
     "n": 3
    }
   },
   "learned+parent_single": {
    "sequential in-domain": {
     "nll": 0.5876226349288554,
     "brier": 0.20272584116350423,
     "ece": 0.050485556054573444,
     "auroc": 0.6404899727940069,
     "n": 9
    },
    "hierarchical in-domain": {
     "nll": 0.6659354663987715,
     "brier": 0.23920274152787602,
     "ece": 0.1544023611995041,
     "auroc": 0.6207977884444057,
     "n": 6
    },
    "transfer (excl. \u03c4-bench)": {
     "nll": 0.6986826304454955,
     "brier": 0.24184062829014438,
     "ece": 0.1949953049941503,
     "auroc": 0.5381755305560012,
     "n": 9
    },
    "\u03c4-bench airline": {
     "nll": 0.8781191229704337,
     "brier": 0.3168192139281232,
     "ece": 0.20686645394191147,
     "auroc": 0.4995381156425218,
     "n": 6
    },
    "\u03c4-bench retail": {
     "nll": 0.7034267137617155,
     "brier": 0.24207085947644824,
     "ece": 0.4056429741782622,
     "auroc": 0.5365270511636143,
     "n": 6
    },
    "fully connected in-domain": {
     "nll": 0.5777960739433516,
     "brier": 0.19881605382373527,
     "ece": 0.054140048494854376,
     "auroc": 0.6582407719093011,
     "n": 9
    },
    "sequential transfer": {
     "nll": 0.6674360493760504,
     "brier": 0.2311099006197752,
     "ece": 0.1514675235520093,
     "auroc": 0.5476640827562455,
     "n": 6
    },
    "fully connected transfer": {
     "nll": 0.710808032463004,
     "brier": 0.23425456895688376,
     "ece": 0.1450974022859081,
     "auroc": 0.5518572743941655,
     "n": 6
    },
    "hierarchical transfer": {
     "nll": 0.7611757925843858,
     "brier": 0.26330208363088276,
     "ece": 0.28205086787843237,
     "auroc": 0.5191984261555128,
     "n": 3
    }
   },
   "learned+free": {
    "sequential in-domain": {
     "nll": 0.5836011192894576,
     "brier": 0.20123151401260186,
     "ece": 0.04891017771446187,
     "auroc": 0.646617538172096,
     "n": 9
    },
    "hierarchical in-domain": {
     "nll": 0.6689702971407298,
     "brier": 0.24052201730404432,
     "ece": 0.1554100335348364,
     "auroc": 0.6122881257957667,
     "n": 6
    },
    "transfer (excl. \u03c4-bench)": {
     "nll": 0.7021717996947991,
     "brier": 0.23952431192816862,
     "ece": 0.19323930084195723,
     "auroc": 0.5400461992461059,
     "n": 9
    },
    "fully connected in-domain": {
     "nll": 0.5768199100347814,
     "brier": 0.19852365623304447,
     "ece": 0.052228606817122526,
     "auroc": 0.659231302597363,
     "n": 9
    },
    "sequential transfer": {
     "nll": 0.6643330628491538,
     "brier": 0.22895360216616845,
     "ece": 0.148314073697987,
     "auroc": 0.5495471103900158,
     "n": 6
    },
    "fully connected transfer": {
     "nll": 0.7180320727458841,
     "brier": 0.23563094685961183,
     "ece": 0.15045570895212698,
     "auroc": 0.5506887238056454,
     "n": 6
    },
    "hierarchical transfer": {
     "nll": 0.77784927338609,
     "brier": 0.2606657314521689,
     "ece": 0.28308975512989776,
     "auroc": 0.5210443769582861,
     "n": 3
    }
   },
   "learned+ie_local": {
    "sequential in-domain": {
     "nll": 0.5875982755454455,
     "brier": 0.2027573933910878,
     "ece": 0.05081849596321108,
     "auroc": 0.6429113869019657,
     "n": 9
    },
    "hierarchical in-domain": {
     "nll": 0.6661976829721312,
     "brier": 0.2393286546069782,
     "ece": 0.15216276177457091,
     "auroc": 0.6118468806691028,
     "n": 6
    },
    "transfer (excl. \u03c4-bench)": {
     "nll": 0.7084740746543171,
     "brier": 0.2419300734351063,
     "ece": 0.19577253725574717,
     "auroc": 0.5424156681836209,
     "n": 9
    },
    "fully connected in-domain": {
     "nll": 0.5764677782993727,
     "brier": 0.19839875007380856,
     "ece": 0.051110247790357846,
     "auroc": 0.6594390417137271,
     "n": 9
    },
    "sequential transfer": {
     "nll": 0.6670973789956186,
     "brier": 0.23196667800433657,
     "ece": 0.1528229521538073,
     "auroc": 0.5516340484033735,
     "n": 6
    },
    "fully connected transfer": {
     "nll": 0.7067853014378271,
     "brier": 0.2343046381021082,
     "ece": 0.1472311443941965,
     "auroc": 0.5537637053521262,
     "n": 6
    },
    "hierarchical transfer": {
     "nll": 0.7912274659717141,
     "brier": 0.2618568642966458,
     "ece": 0.28167170745962683,
     "auroc": 0.5239789077441154,
     "n": 3
    }
   },
   "learned+free_local": {
    "sequential in-domain": {
     "nll": 0.5871974985381873,
     "brier": 0.20252731294538354,
     "ece": 0.05062045124687596,
     "auroc": 0.6409586310069998,
     "n": 9
    },
    "hierarchical in-domain": {
     "nll": 0.6689702973550394,
     "brier": 0.24052201746570945,
     "ece": 0.15541003364399508,
     "auroc": 0.6122881257957667,
     "n": 6
    },
    "transfer (excl. \u03c4-bench)": {
     "nll": 0.7045270736225723,
     "brier": 0.24076158172880582,
     "ece": 0.195842313611683,
     "auroc": 0.5375639324847467,
     "n": 9
    },
    "fully connected in-domain": {
     "nll": 0.5769592599059461,
     "brier": 0.19852358075053309,
     "ece": 0.05138799164261734,
     "auroc": 0.6590445211513198,
     "n": 9
    },
    "sequential transfer": {
     "nll": 0.6678659748544568,
     "brier": 0.23080950728872918,
     "ece": 0.15221859316373565,
     "auroc": 0.5458237102479769,
     "n": 6
    },
    "fully connected transfer": {
     "nll": 0.713784987962458,
     "brier": 0.2354971753601827,
     "ece": 0.15064961914171734,
     "auroc": 0.5507159378608146,
     "n": 6
    },
    "hierarchical transfer": {
     "nll": 0.7778492711588032,
     "brier": 0.2606657306089591,
     "ece": 0.28308975450757773,
     "auroc": 0.5210443769582861,
     "n": 3
    }
   },
   "learned+ie": {
    "sequential in-domain": {
     "nll": 0.5820597478166972,
     "brier": 0.20087349258382953,
     "ece": 0.059809976412671655,
     "auroc": 0.6548679586738114,
     "n": 9
    },
    "hierarchical in-domain": {
     "nll": 0.6661976833343973,
     "brier": 0.2393286548033767,
     "ece": 0.15216276175928375,
     "auroc": 0.6118469891930042,
     "n": 6
    },
    "transfer (excl. \u03c4-bench)": {
     "nll": 0.7120418932170168,
     "brier": 0.24265309624287149,
     "ece": 0.19443203825990762,
     "auroc": 0.5542608768066347,
     "n": 9
    },
    "\u03c4-bench airline": {
     "nll": 0.8961607880571639,
     "brier": 0.3125809082187971,
     "ece": 0.20992718216652673,
     "auroc": 0.5210237745811411,
     "n": 6
    },
    "\u03c4-bench retail": {
     "nll": 0.5460179693944279,
     "brier": 0.1805626213778564,
     "ece": 0.3147065094479384,
     "auroc": 0.5635551844728666,
     "n": 6
    },
    "fully connected in-domain": {
     "nll": 0.5747325768768256,
     "brier": 0.19766627663672873,
     "ece": 0.04760956224848281,
     "auroc": 0.6584857254326318,
     "n": 9
    },
    "sequential transfer": {
     "nll": 0.6724491069195425,
     "brier": 0.2330512122156161,
     "ece": 0.15081220341196036,
     "auroc": 0.5694017120495816,
     "n": 6
    },
    "fully connected transfer": {
     "nll": 0.7338493894686003,
     "brier": 0.2361536287857665,
     "ece": 0.14972138284553474,
     "auroc": 0.5546624890003077,
     "n": 6
    },
    "hierarchical transfer": {
     "nll": 0.7912274658119655,
     "brier": 0.2618568642973823,
     "ece": 0.2816717079558022,
     "auroc": 0.5239792063207408,
     "n": 3
    }
   },
   "ie+teacher": {
    "sequential in-domain": {
     "nll": 0.62338648902009,
     "brier": 0.21311772989528788,
     "ece": 0.09537890530730797,
     "auroc": 0.6340512574073139,
     "n": 9
    },
    "hierarchical in-domain": {
     "nll": 0.7098559023285764,
     "brier": 0.2480035219565134,
     "ece": 0.16720448488014053,
     "auroc": 0.6007246331868459,
     "n": 6
    },
    "transfer (excl. \u03c4-bench)": {
     "nll": 0.662670395384956,
     "brier": 0.22665736633829722,
     "ece": 0.17616691442500862,
     "auroc": 0.5424984963783283,
     "n": 9
    },
    "\u03c4-bench airline": {
     "nll": 0.8862174492822872,
     "brier": 0.3121419909703031,
     "ece": 0.20673828109374473,
     "auroc": 0.4995637091364238,
     "n": 6
    },
    "\u03c4-bench retail": {
     "nll": 0.6994953893608077,
     "brier": 0.23626896306051126,
     "ece": 0.4000235702238466,
     "auroc": 0.6066880394481285,
     "n": 6
    },
    "fully connected in-domain": {
     "nll": 0.6310241876775522,
     "brier": 0.21603023233486018,
     "ece": 0.10481727555134777,
     "auroc": 0.6220223604922265,
     "n": 9
    },
    "sequential transfer": {
     "nll": 0.7027426914244185,
     "brier": 0.2408095553444637,
     "ece": 0.1741131006400264,
     "auroc": 0.5441175335104552,
     "n": 6
    },
    "fully connected transfer": {
     "nll": 0.8331339381008869,
     "brier": 0.2481742565957823,
     "ece": 0.16154048267357315,
     "auroc": 0.5412844356980606,
     "n": 6
    },
    "hierarchical transfer": {
     "nll": 0.5825258033060312,
     "brier": 0.1983529883259643,
     "ece": 0.18027454199497306,
     "auroc": 0.5392604221140743,
     "n": 3
    }
   },
   "ie+anchor": {
    "sequential in-domain": {
     "nll": 0.5876926479660873,
     "brier": 0.2024913609289399,
     "ece": 0.06888539415175964,
     "auroc": 0.6592540377445874,
     "n": 9
    },
    "hierarchical in-domain": {
     "nll": 0.6688061725807427,
     "brier": 0.2399876430009558,
     "ece": 0.15664706482570384,
     "auroc": 0.6137823645200086,
     "n": 6
    },
    "transfer (excl. \u03c4-bench)": {
     "nll": 0.6709135290145707,
     "brier": 0.23392246693375066,
     "ece": 0.18654820834263766,
     "auroc": 0.5538346609797888,
     "n": 9
    },
    "\u03c4-bench airline": {
     "nll": 0.8366261500488233,
     "brier": 0.29941651436903893,
     "ece": 0.19809858195587168,
     "auroc": 0.511942520148344,
     "n": 6
    },
    "\u03c4-bench retail": {
     "nll": 0.5771162659398185,
     "brier": 0.18872584063849177,
     "ece": 0.34966830668258303,
     "auroc": 0.627127766919925,
     "n": 6
    },
    "fully connected in-domain": {
     "nll": 0.5817968829052296,
     "brier": 0.2004180809549604,
     "ece": 0.06834884843883315,
     "auroc": 0.6597867140176408,
     "n": 9
    },
    "sequential transfer": {
     "nll": 0.6571707744369439,
     "brier": 0.22850699242981276,
     "ece": 0.15032950312384674,
     "auroc": 0.5680055231530984,
     "n": 6
    },
    "fully connected transfer": {
     "nll": 0.7093540795439525,
     "brier": 0.23471084980792287,
     "ece": 0.15531395851159527,
     "auroc": 0.556352335334302,
     "n": 6
    },
    "hierarchical transfer": {
     "nll": 0.6983990381698241,
     "brier": 0.24475341594162636,
     "ece": 0.2589856187802196,
     "auroc": 0.5254929366331694,
     "n": 3
    }
   }
  },
  "branch": {
   "learned+ie": {
    "sequential in-domain": {
     "median_abs_gap": 1.5276004870732625,
     "mean_gap": 1.5094107662638028,
     "frac_pos": 0.8932896979456577,
     "frac_abs_lt_0.1": 0.07202438923049267,
     "n": 9
    },
    "hierarchical in-domain": {
     "median_abs_gap": 0.1291647053634127,
     "mean_gap": -0.10086421358088653,
     "frac_pos": 0.33848388560800996,
     "frac_abs_lt_0.1": 0.6817357535009462,
     "n": 6
    },
    "transfer (excl. \u03c4-bench)": {
     "median_abs_gap": 1.8793319538235664,
     "mean_gap": 1.7854769201949239,
     "frac_pos": 0.6570813412812677,
     "frac_abs_lt_0.1": 0.360550497969071,
     "n": 9
    },
    "\u03c4-bench airline": {
     "median_abs_gap": 1.6582347005605698,
     "mean_gap": 1.4021470571557682,
     "frac_pos": 0.6844444444444444,
     "frac_abs_lt_0.1": 0.02,
     "n": 6
    },
    "\u03c4-bench retail": {
     "median_abs_gap": 1.7984623288114865,
     "mean_gap": 1.4829072852929432,
     "frac_pos": 0.6740631163708087,
     "frac_abs_lt_0.1": 0.036449886770399585,
     "n": 6
    },
    "fully connected in-domain": {
     "median_abs_gap": 0.5415587342447705,
     "mean_gap": -0.41839405252701706,
     "frac_pos": 0.17235463247414662,
     "frac_abs_lt_0.1": 0.08348143791072556,
     "n": 9
    },
    "sequential transfer": {
     "median_abs_gap": 2.6656471428771815,
     "mean_gap": 2.549281489724914,
     "frac_pos": 0.7549998723636895,
     "frac_abs_lt_0.1": 0.21412927067474605,
     "n": 6
    },
    "fully connected transfer": {
     "median_abs_gap": 0.5204986333847046,
     "mean_gap": 0.29828113767628867,
     "frac_pos": 0.49165125528482073,
     "frac_abs_lt_0.1": 0.27686279921808205,
     "n": 6
    },
    "hierarchical transfer": {
     "median_abs_gap": 0.30670157571633655,
     "mean_gap": 0.2578677811349432,
     "frac_pos": 0.4612442791164239,
     "frac_abs_lt_0.1": 0.653392952557721,
     "n": 3
    }
   },
   "ie+teacher": {
    "sequential in-domain": {
     "median_abs_gap": 4.394739151000977,
     "mean_gap": 4.351736651526557,
     "frac_pos": 1.0,
     "frac_abs_lt_0.1": 0.0,
     "n": 9
    },
    "hierarchical in-domain": {
     "median_abs_gap": 1.564517617225647,
     "mean_gap": 1.5551551083723705,
     "frac_pos": 0.9965265979537131,
     "frac_abs_lt_0.1": 0.004039717597311888,
     "n": 6
    },
    "transfer (excl. \u03c4-bench)": {
     "median_abs_gap": 4.158165355523427,
     "mean_gap": 4.092385149664349,
     "frac_pos": 1.0,
     "frac_abs_lt_0.1": 0.0,
     "n": 9
    },
    "\u03c4-bench airline": {
     "median_abs_gap": 2.8811335961023965,
     "mean_gap": 2.991753657658895,
     "frac_pos": 1.0,
     "frac_abs_lt_0.1": 0.0,
     "n": 6
    },
    "\u03c4-bench retail": {
     "median_abs_gap": 2.712248603502909,
     "mean_gap": 2.850499669710795,
     "frac_pos": 1.0,
     "frac_abs_lt_0.1": 0.0,
     "n": 6
    },
    "fully connected in-domain": {
     "median_abs_gap": 3.5288307004504733,
     "mean_gap": 3.493956830766466,
     "frac_pos": 0.9998872540729467,
     "frac_abs_lt_0.1": 0.00014705255397540727,
     "n": 9
    },
    "sequential transfer": {
     "median_abs_gap": 5.461955865224202,
     "mean_gap": 5.372413118680318,
     "frac_pos": 1.0,
     "frac_abs_lt_0.1": 0.0,
     "n": 6
    },
    "fully connected transfer": {
     "median_abs_gap": 4.108900268872579,
     "mean_gap": 4.10452385743459,
     "frac_pos": 0.9991631664169609,
     "frac_abs_lt_0.1": 0.0003347178740608152,
     "n": 6
    },
    "hierarchical transfer": {
     "median_abs_gap": 1.550584336121877,
     "mean_gap": 1.5323292116324108,
     "frac_pos": 1.0,
     "frac_abs_lt_0.1": 0.0,
     "n": 3
    }
   },
   "ie+anchor": {
    "sequential in-domain": {
     "median_abs_gap": 3.7271308634016247,
     "mean_gap": 3.6856045722961426,
     "frac_pos": 1.0,
     "frac_abs_lt_0.1": 0.0,
     "n": 9
    },
    "hierarchical in-domain": {
     "median_abs_gap": 1.5898589392503102,
     "mean_gap": 1.5526967893044155,
     "frac_pos": 0.998433193642164,
     "frac_abs_lt_0.1": 0.003416770491184355,
     "n": 6
    },
    "transfer (excl. \u03c4-bench)": {
     "median_abs_gap": 3.6704035533799066,
     "mean_gap": 3.6328130430645413,
     "frac_pos": 1.0,
     "frac_abs_lt_0.1": 0.0003397893306150187,
     "n": 9
    },
    "\u03c4-bench airline": {
     "median_abs_gap": 2.6551469564437866,
     "mean_gap": 2.7177136540412903,
     "frac_pos": 1.0,
     "frac_abs_lt_0.1": 0.0,
     "n": 6
    },
    "\u03c4-bench retail": {
     "median_abs_gap": 2.73811807235082,
     "mean_gap": 2.8034530878067017,
     "frac_pos": 1.0,
     "frac_abs_lt_0.1": 0.0,
     "n": 6
    },
    "fully connected in-domain": {
     "median_abs_gap": 2.8244965341356068,
     "mean_gap": 2.7794730265935264,
     "frac_pos": 0.9993300371309596,
     "frac_abs_lt_0.1": 0.0005559205786659026,
     "n": 9
    },
    "sequential transfer": {
     "median_abs_gap": 4.614085594813029,
     "mean_gap": 4.576888640721639,
     "frac_pos": 1.0,
     "frac_abs_lt_0.1": 0.0,
     "n": 6
    },
    "fully connected transfer": {
     "median_abs_gap": 2.857306122779846,
     "mean_gap": 2.8392536838849387,
     "frac_pos": 0.999337572095211,
     "frac_abs_lt_0.1": 0.000622020779711818,
     "n": 6
    },
    "hierarchical transfer": {
     "median_abs_gap": 1.7830394705136616,
     "mean_gap": 1.744661847750346,
     "frac_pos": 1.0,
     "frac_abs_lt_0.1": 0.0010193679918450561,
     "n": 3
    }
   }
  },
  "parent_risk": {
   "sequential in-domain": {
    "std": 0.11656591268601242,
    "auroc": 0.6724031325980618,
    "n_auroc": 9,
    "n": 9
   },
   "hierarchical in-domain": {
    "std": 0.02056394992137535,
    "auroc": 0.5676482209959975,
    "n_auroc": 6,
    "n": 6
   },
   "transfer (excl. \u03c4-bench)": {
    "std": 0.05061534182944646,
    "auroc": 0.5458107531268221,
    "n_auroc": 9,
    "n": 9
   },
   "\u03c4-bench airline": {
    "std": 0.1079528092717131,
    "auroc": 0.5386627170360051,
    "n_auroc": 6,
    "n": 6
   },
   "\u03c4-bench retail": {
    "std": 0.08124753315415646,
    "auroc": 0.5776387830342626,
    "n_auroc": 6,
    "n": 6
   },
   "fully connected in-domain": {
    "std": 0.09330891941984494,
    "auroc": 0.6415184288561879,
    "n_auroc": 9,
    "n": 9
   },
   "sequential transfer": {
    "std": 0.06694666860211226,
    "auroc": 0.5440693190688207,
    "n_auroc": 6,
    "n": 6
   },
   "fully connected transfer": {
    "std": 0.07915403435213698,
    "auroc": 0.5443119223217998,
    "n_auroc": 6,
    "n": 6
   },
   "hierarchical transfer": {
    "std": 0.01795268828411483,
    "auroc": 0.5492936212428253,
    "n_auroc": 3,
    "n": 3
   }
  },
  "note": "Probabilistic metrics (NLL, Brier, ECE), branch separation and parent-risk diagnostics for the QA grid.",
  "fc_agreement": {
   "fully_connected/gsm8k/0.6B/in_domain/gsm8k": {
    "parents_not_all_equal": 0.26879861711322384,
    "final_errors_with_a_correct_parent": 0.401840490797546
   },
   "fully_connected/gsm8k/1.7B/in_domain/gsm8k": {
    "parents_not_all_equal": 0.1582952815829528,
    "final_errors_with_a_correct_parent": 0.5014836795252225
   },
   "fully_connected/gsm8k/4B/in_domain/gsm8k": {
    "parents_not_all_equal": 0.024334600760456272,
    "final_errors_with_a_correct_parent": 0.15966386554621848
   },
   "fully_connected/medqa/0.6B/in_domain/medqa": {
    "parents_not_all_equal": 0.24125874125874125,
    "final_errors_with_a_correct_parent": 0.21311475409836064
   },
   "fully_connected/medqa/1.7B/in_domain/medqa": {
    "parents_not_all_equal": 0.10666666666666667,
    "final_errors_with_a_correct_parent": 0.10067114093959731
   },
   "fully_connected/medqa/4B/in_domain/medqa": {
    "parents_not_all_equal": 0.09666666666666666,
    "final_errors_with_a_correct_parent": 0.11235955056179775
   },
   "fully_connected/webqa/0.6B/in_domain/webqa": {
    "parents_not_all_equal": 0.162106135986733,
    "final_errors_with_a_correct_parent": 0.1248339973439575
   },
   "fully_connected/webqa/1.7B/in_domain/webqa": {
    "parents_not_all_equal": 0.08634288086342881,
    "final_errors_with_a_correct_parent": 0.06259780907668232
   },
   "fully_connected/webqa/4B/in_domain/webqa": {
    "parents_not_all_equal": 0.08620689655172414,
    "final_errors_with_a_correct_parent": 0.07867132867132867
   }
  }
 },
 "agentic": {
  "webarena": {
   "sink": {
    "receiver_only": {
     "NLL": 0.4424179937583885,
     "Brier": 0.1470150259870667,
     "ECE": 0.0894298866380069,
     "AUROC": 0.7662247838616715,
     "NLL_CI": [
      0.442,
      0.337,
      0.554
     ]
    },
    "noisy_or": {
     "NLL": 0.6697763148955441,
     "Brier": 0.21124895482954,
     "ECE": 0.1540831221207854,
     "AUROC": 0.5598847262247839,
     "NLL_CI": [
      0.67,
      0.443,
      0.968
     ]
    },
    "ie_nostate": {
     "NLL": 1.0344635819450727,
     "Brier": 0.2327670594835212,
     "ECE": 0.2122892062947164,
     "AUROC": 0.4261671469740634,
     "NLL_CI": [
      1.034,
      0.537,
      1.818
     ]
    },
    "np_soft": {
     "NLL": 0.9474498644036418,
     "Brier": 0.2315245107180796,
     "ECE": 0.2047729537135447,
     "AUROC": 0.4341210374639769,
     "NLL_CI": [
      0.947,
      0.523,
      1.602
     ]
    },
    "np_linear": {
     "NLL": 0.5678624637851537,
     "Brier": 0.1845660987602468,
     "ECE": 0.0943447577195501,
     "AUROC": 0.6196829971181557,
     "NLL_CI": [
      0.568,
      0.387,
      0.828
     ]
    },
    "pme_soft": {
     "NLL": 0.9379127841228372,
     "Brier": 0.2313764401290485,
     "ECE": 0.2043766037107491,
     "AUROC": 0.4349567723342939,
     "NLL_CI": [
      0.938,
      0.52,
      1.58
     ]
    },
    "np_cpd": {
     "NLL": 0.4628354929612249,
     "Brier": 0.1475797898768374,
     "ECE": 0.143356863755141,
     "AUROC": 0.8347550432276657,
     "NLL_CI": [
      0.463,
      0.365,
      0.573
     ]
    },
    "pme_cpd": {
     "NLL": 0.4577466194484381,
     "Brier": 0.1457411108286941,
     "ECE": 0.108639494954184,
     "AUROC": 0.8147838616714697,
     "NLL_CI": [
      0.458,
      0.376,
      0.543
     ]
    },
    "lje_cpd": {
     "NLL": 0.5257555887972745,
     "Brier": 0.1762828039881844,
     "ECE": 0.0871387364246968,
     "AUROC": 0.6630259365994235,
     "NLL_CI": [
      0.526,
      0.388,
      0.691
     ]
    },
    "oracle": {
     "NLL": 0.3330779002294805,
     "Brier": 0.0989642841382491,
     "ECE": 0.0686839625710242,
     "AUROC": 0.8892219020172911,
     "NLL_CI": [
      0.333,
      0.252,
      0.442
     ]
    }
   },
   "n": 447,
   "vs_receiver": {
    "np_cpd": {
     "dNLL": [
      0.0204,
      -0.0986,
      0.1335
     ],
     "dBrier": [
      0.0006,
      -0.0453,
      0.0444
     ],
     "dAUROC": [
      0.0685,
      -0.0088,
      0.1393
     ]
    },
    "pme_cpd": {
     "dNLL": [
      0.0153,
      -0.0622,
      0.084
     ],
     "dBrier": [
      -0.0013,
      -0.0321,
      0.0271
     ],
     "dAUROC": [
      0.0486,
      -0.029,
      0.1205
     ]
    },
    "noisy_or": {
     "dNLL": [
      0.2274,
      0.0727,
      0.4438
     ],
     "dBrier": [
      0.0642,
      0.0152,
      0.1295
     ],
     "dAUROC": [
      -0.2063,
      -0.3977,
      0.0092
     ]
    }
   },
   "branch": {
    "soft": {
     "median_abs": 0.0946035981178283,
     "frac_lt_0.1": 0.5183320904797415,
     "mean_d0": 0.4016281834470394,
     "mean_d1": 0.2850442115167053
    },
    "cpd": {
     "median_abs": 1.9774125069379809,
     "frac_lt_0.1": 0.0238627889634601,
     "mean_d0": -0.2848607846765795,
     "mean_d1": 1.5423553502272789
    }
   },
   "parent_auroc_cpd": {
    "H": 0.5933741900619802,
    "X": 0.5736238621713482
   },
   "parent_auroc_soft": {
    "H": 0.7544738812907574,
    "X": 0.575331093487518
   },
   "interp": {
    "NP": {
     "0.0": {
      "NLL": 0.4628354965253645,
      "AUROC": 0.8347550432276657
     },
     "0.25": {
      "NLL": 0.3885452006676358,
      "AUROC": 0.8759077809798271
     },
     "0.5": {
      "NLL": 0.3488563660371397,
      "AUROC": 0.8953890489913544
     },
     "0.75": {
      "NLL": 0.333105156714385,
      "AUROC": 0.8962247838616714
     },
     "1.0": {
      "NLL": 0.3330779028739419,
      "AUROC": 0.8892219020172911
     }
    },
    "PME": {
     "0.0": {
      "NLL": 0.4577466157170817,
      "AUROC": 0.8147838616714697
     },
     "0.25": {
      "NLL": 0.4015972268187155,
      "AUROC": 0.8670028818443802
     },
     "0.5": {
      "NLL": 0.3629883438175303,
      "AUROC": 0.8922478386167146
     },
     "0.75": {
      "NLL": 0.339164032194782,
      "AUROC": 0.8971469740634006
     },
     "1.0": {
      "NLL": 0.3330779028739419,
      "AUROC": 0.8892219020172911
     }
    }
   },
   "incremental": {
    "cpd_np": {
     "base_NLL": 0.4403683324511633,
     "base_AUROC": 0.7484149855907782,
     "rhat": {
      "dNLL": [
       0.0636,
       0.0137,
       0.1242
      ],
      "dAUROC": [
       0.1049,
       0.0224,
       0.1844
      ]
     },
     "oracle": {
      "dNLL": [
       0.0816,
       0.0269,
       0.1342
      ],
      "dAUROC": [
       0.1246,
       0.0431,
       0.2049
      ]
     }
    },
    "receiver_only": {
     "base_NLL": 0.4403683324511633,
     "base_AUROC": 0.7484149855907782,
     "rhat": {
      "dNLL": [
       -0.0047,
       -0.0264,
       0.0171
      ],
      "dAUROC": [
       0.0228,
       -0.016,
       0.058
      ]
     },
     "oracle": {
      "dNLL": [
       0.0816,
       0.0269,
       0.1342
      ],
      "dAUROC": [
       0.1246,
       0.0431,
       0.2049
      ]
     }
    }
   },
   "fidelity": {
    "np": {
     "mean": 0.0493231624543222,
     "median": 0.0224033343944013,
     "p95": 0.1866854676996991,
     "max": 0.3623572967899992
    },
    "pme": {
     "mean": 0.0063808815106282,
     "median": 0.0029329220353424,
     "p95": 0.024788490593721,
     "max": 0.0424544202314341
    },
    "bound_ok": 1.0,
    "rho_np_varz": 0.7804617264788961,
    "rho_pme_corr": 0.6481784220593689,
    "rho_np_varz_softpot": 0.6436405795200976,
    "np_softpot_max": 0.0041786700057362,
    "pme_minus_np_dNLL": [
     -0.0051,
     -0.0561,
     0.044
    ],
    "scal": "0.066 $\\to$ 0.113"
   },
   "runtime": {
    "NP": 7.647599254276677e-05,
    "PME": 0.0001535824298735,
    "exact": 0.0002285368521097
   },
   "scaling": {
    "A2": {
     "np": 0.0554182599748573,
     "pme": 5.551115123125783e-18,
     "mc1000": 0.005003190713277,
     "varz": 1.894111508406407,
     "t_np": 6.916234269738197e-05,
     "t_pme": 0.0001771103125065,
     "t_exact": 6.07464462518692e-05,
     "mem_np": 1392.0,
     "mem_pme": 2184.0,
     "mem_exact": 2464.0
    },
    "A4": {
     "np": 0.0664749928374005,
     "pme": 1.6653345369377347e-17,
     "mc1000": 0.0061620700874763,
     "varz": 1.9058370291540236,
     "t_np": 0.0001288629136979,
     "t_pme": 0.0003264464903622,
     "t_exact": 7.91517086327076e-05,
     "mem_np": 1472.0,
     "mem_pme": 4504.0,
     "mem_exact": 4928.0
    },
    "A8": {
     "np": 0.0776773883499142,
     "pme": 2.405483220021173e-17,
     "mc1000": 0.0054644739098429,
     "varz": 1.9271070469698988,
     "t_np": 0.0002281554043292,
     "t_pme": 0.0007109809666872,
     "t_exact": 0.0001680946443229,
     "mem_np": 1632.0,
     "mem_pme": 84024.0,
     "mem_exact": 88192.0
    },
    "A16": {
     "np": 0.0936909996760116,
     "pme": 5.3660779523549233e-17,
     "mc1000": 0.0068914504753262,
     "varz": 1.8489700574326744,
     "t_np": 0.0007624197751283,
     "t_pme": 0.0305707105435431,
     "t_exact": 0.0264530810527503,
     "mem_np": 1952.0,
     "mem_pme": 33622392.0,
     "mem_exact": 34670848.0
    },
    "B2": {
     "np": 0.05639164926487,
     "pme": 0.0005842178667381,
     "mc1000": 0.0051328826252738,
     "varz": 1.854494517223364,
     "t_np": 5.6609511375427246e-05,
     "t_pme": 0.0001716378610581,
     "t_exact": 8.483440615236759e-05,
     "mem_np": 1384.0,
     "mem_pme": 2176.0,
     "mem_exact": 2760.0
    },
    "B4": {
     "np": 0.0692386623266292,
     "pme": 0.0003652642561192,
     "mc1000": 0.0055029347718121,
     "varz": 1.9707797425081572,
     "t_np": 9.211921133100986e-05,
     "t_pme": 0.0002737329341471,
     "t_exact": 0.0001044701784849,
     "mem_np": 1448.0,
     "mem_pme": 4480.0,
     "mem_exact": 5320.0
    },
    "B8": {
     "np": 0.0907476256257509,
     "pme": 0.0008738579299786,
     "mc1000": 0.0072841868087489,
     "varz": 2.14633996081387,
     "t_np": 0.0001736956182867,
     "t_pme": 0.0007292598020285,
     "t_exact": 0.0002283344510942,
     "mem_np": 1576.0,
     "mem_pme": 83968.0,
     "mem_exact": 90504.0
    },
    "B16": {
     "np": 0.0990995604838577,
     "pme": 0.0015388289194656,
     "mc1000": 0.0074370916756303,
     "varz": 2.127029216704902,
     "t_np": 0.0005303134676069,
     "t_pme": 0.0366942265536636,
     "t_exact": 0.0579591745045036,
     "mem_np": 1832.0,
     "mem_pme": 33622272.0,
     "mem_exact": 35195400.0
    },
    "C2": {
     "np": 0.065837422905358,
     "pme": 0.0038485752252152,
     "mc1000": 0.0070818967134379,
     "varz": 2.0849722027312634,
     "t_np": 6.369408220052719e-05,
     "t_pme": 0.0001970534212887,
     "t_exact": 0.0003063813783228,
     "mem_np": 1384.0,
     "mem_pme": 2176.0,
     "mem_exact": 5800.0
    },
    "C4": {
     "np": 0.0762908529172456,
     "pme": 0.0025840924926832,
     "mc1000": 0.004941756507404,
     "varz": 1.976367722560522,
     "t_np": 0.0001075437758117,
     "t_pme": 0.0003525994252413,
     "t_exact": 0.0006320641841739,
     "mem_np": 1448.0,
     "mem_pme": 4480.0,
     "mem_exact": 73184.0
    },
    "C8": {
     "np": 0.098581928100513,
     "pme": 0.0030087174831169,
     "mc1000": 0.0070565417418122,
     "varz": 2.2622970727921774,
     "t_np": 0.000319082988426,
     "t_pme": 0.001053039683029,
     "t_exact": 0.0930717450100928,
     "mem_np": 1576.0,
     "mem_pme": 83968.0,
     "mem_exact": 23333936.0
    },
    "C16": {
     "np": 0.1130445969131148,
     "pme": 0.0039896743935663,
     "mc1000": 0.0077207015564815,
     "varz": 2.940746981018662,
     "t_np": 0.0003720945678651,
     "t_pme": 0.0416214966680854,
     "t_exact": null,
     "mem_np": 1832.0,
     "mem_pme": 33622272.0,
     "mem_exact": null
    }
   },
   "dataset": {
    "trajectories (with embeddings)": 447.0,
    "snapshot traces": 454.0,
    "benchmark tasks": 104.0,
    "original task groups (CV clusters)": 24.0,
    "trajectories: common": 138.0,
    "trajectories: independent_double": 68.0,
    "trajectories: natural": 104.0,
    "trajectories: single": 137.0,
    "graphs with k=4 specialists": 447.0,
    "nodes per graph (mean)": 9.0,
    "edges per graph (mean)": 12.0,
    "max fan-in": 4.0,
    "task success rate": 0.2237136465324384,
    "error rate role F": 0.7762863636016846,
    "error rate role H": 0.2354586124420166,
    "error rate role X": 0.2002237141132354,
    "sink error rate | common": 0.7608695652173914,
    "sink error rate | independent_double": 0.7647058823529411,
    "sink error rate | natural": 0.7884615384615384,
    "sink error rate | single": 0.7883211678832117
   },
   "fidelity_all": {
    "np": {
     "np": {
      "mean": 0.0006241717434732,
      "median": 0.0003394131411574,
      "p95": 0.0023962722100592,
      "max": 0.0041786700057362
     },
     "pme": {
      "mean": 2.281991341033066e-06,
      "max": 3.498322707173873e-05
     },
     "local": 0.0006217432407662,
     "bound_ok": 1.0
    },
    "tf": {
     "np": {
      "mean": 0.0493231624543222,
      "median": 0.0224033343944013,
      "p95": 0.1866854676996991,
      "max": 0.3623572967899992
     },
     "pme": {
      "mean": 0.0063808815106282,
      "max": 0.0424544202314341
     },
     "local": 0.0356735828077594,
     "bound_ok": 1.0
    }
   },
   "dependence": [
    {
     "q": "Q1 (weakest)",
     "corr": 0.123558967192775,
     "varz": 0.9449514194863522,
     "np": 0.0293857297838604,
     "pme": 0.0018683775890491
    },
    {
     "q": "Q2",
     "corr": 0.1748758890120608,
     "varz": 0.7651677733380569,
     "np": 0.0308506941771786,
     "pme": 0.0022787945741888
    },
    {
     "q": "Q3",
     "corr": 0.2208039524840638,
     "varz": 1.530634061578699,
     "np": 0.0443598127427076,
     "pme": 0.0063434289958563
    },
    {
     "q": "Q4 (strongest)",
     "corr": 0.2890763936829028,
     "varz": 3.903369013268411,
     "np": 0.0926520974911171,
     "pme": 0.0150325904859653
    }
   ],
   "np_vs_pme": [
    {
     "comparison": "A. shared potentials (NP-trained): PME - NP",
     "dNLL": [
      -0.0148,
      -0.0355,
      -0.0014
     ],
     "median": 0.000239721977906,
     "frac_np_better": 0.7069351230425056
    },
    {
     "comparison": "A'. shared potentials (PME-trained): PME - NP",
     "dNLL": [
      -0.0138,
      -0.0331,
      -0.0014
     ],
     "median": 0.0002210509832432,
     "frac_np_better": 0.70917225950783
    },
    {
     "comparison": "A''. shared CPD-trained potentials: PME - NP",
     "dNLL": [
      -0.0051,
      -0.0561,
      0.044
     ],
     "median": 0.006941411681748,
     "frac_np_better": 0.5861297539149888
    },
    {
     "comparison": "B. separately trained: PME - NP",
     "dNLL": [
      -0.0095,
      -0.0224,
      -0.0009
     ],
     "median": 0.0001441080702136,
     "frac_np_better": 0.5995525727069351
    }
   ]
  },
  "appworld": {
   "sink": {
    "receiver_only": {
     "NLL": 0.5923625466189631,
     "Brier": 0.2008288879779488,
     "ECE": 0.0368515527816045,
     "AUROC": 0.6338775510204082,
     "NLL_CI": [
      0.592,
      0.519,
      0.674
     ]
    },
    "noisy_or": {
     "NLL": 0.6172486794805676,
     "Brier": 0.2119060632141137,
     "ECE": 0.0867547865141006,
     "AUROC": 0.6060641399416908,
     "NLL_CI": [
      0.617,
      0.536,
      0.706
     ]
    },
    "ie_nostate": {
     "NLL": 0.6427644191970843,
     "Brier": 0.2200057510659116,
     "ECE": 0.0925944281475884,
     "AUROC": 0.5719339164237124,
     "NLL_CI": [
      0.643,
      0.541,
      0.762
     ]
    },
    "np_soft": {
     "NLL": 0.6433880194108722,
     "Brier": 0.2200780255382922,
     "ECE": 0.095641837801252,
     "AUROC": 0.5722448979591837,
     "NLL_CI": [
      0.643,
      0.542,
      0.763
     ]
    },
    "np_linear": {
     "NLL": 0.6140015831579163,
     "Brier": 0.209026039354615,
     "ECE": 0.0587165755601155,
     "AUROC": 0.5979008746355685,
     "NLL_CI": [
      0.614,
      0.534,
      0.707
     ]
    },
    "pme_soft": {
     "NLL": 0.6433658991480676,
     "Brier": 0.2200692048138181,
     "ECE": 0.0956442814781552,
     "AUROC": 0.5723226433430515,
     "NLL_CI": [
      0.643,
      0.542,
      0.763
     ]
    },
    "np_cpd": {
     "NLL": 0.634150732665271,
     "Brier": 0.2183579292544039,
     "ECE": 0.1458363397916158,
     "AUROC": 0.6155490767735666,
     "NLL_CI": [
      0.634,
      0.528,
      0.754
     ]
    },
    "pme_cpd": {
     "NLL": 0.6071192923257125,
     "Brier": 0.2098577430155997,
     "ECE": 0.1109836111182258,
     "AUROC": 0.6179980563654033,
     "NLL_CI": [
      0.607,
      0.52,
      0.705
     ]
    },
    "lje_cpd": {
     "NLL": 0.6177290146032182,
     "Brier": 0.2106523127484719,
     "ECE": 0.0721531088011605,
     "AUROC": 0.6027988338192419,
     "NLL_CI": [
      0.618,
      0.519,
      0.73
     ]
    },
    "oracle": {
     "NLL": 0.4879700062513788,
     "Brier": 0.1485046956542376,
     "ECE": 0.1064622909540222,
     "AUROC": 0.8013994169096209,
     "NLL_CI": [
      0.488,
      0.37,
      0.623
     ]
    }
   },
   "n": 350,
   "branch": {
    "soft": {
     "median_abs": 0.0265726447105407,
     "frac_lt_0.1": 0.984743411927878,
     "mean_d0": 0.7789623532521741,
     "mean_d1": 0.7701397179916563
    },
    "cpd": {
     "median_abs": 1.349576972424984,
     "frac_lt_0.1": 0.0,
     "mean_d0": 0.3016079039088141,
     "mean_d1": 1.676672149850878
    },
    "cpd_revised": {
     "median_abs": 1.5245779752731323,
     "frac_lt_0.1": 0.0672676837725381,
     "S->A": 1.2770097255706787,
     "S->R": -0.393850713968277,
     "A->R": 2.301256895065308
    }
   },
   "parent_auroc_cpd": {
    "A": 0.6190425031894178,
    "S": 0.4675137093615355
   },
   "parent_auroc_soft": {
    "A": 0.616114953333781,
    "S": 0.4506952604778691
   },
   "interp": {
    "NP": {
     "0.0": {
      "NLL": 0.6341507368231291,
      "AUROC": 0.6155490767735666
     },
     "0.25": {
      "NLL": 0.5813623070652261,
      "AUROC": 0.7019241982507288
     },
     "0.5": {
      "NLL": 0.5394436391400991,
      "AUROC": 0.7551020408163265
     },
     "0.75": {
      "NLL": 0.5083425020907651,
      "AUROC": 0.7858503401360545
     },
     "1.0": {
      "NLL": 0.4879699985876202,
      "AUROC": 0.8013994169096209
     }
    },
    "PME": {
     "0.0": {
      "NLL": 0.6071192862285846,
      "AUROC": 0.6179980563654033
     },
     "0.25": {
      "NLL": 0.5620324659681318,
      "AUROC": 0.7095821185617104
     },
     "0.5": {
      "NLL": 0.5262723555414606,
      "AUROC": 0.7622546161321672
     },
     "0.75": {
      "NLL": 0.5004935297360849,
      "AUROC": 0.7893100097181731
     },
     "1.0": {
      "NLL": 0.4879699985876202,
      "AUROC": 0.8013994169096209
     }
    }
   },
   "incremental": {
    "cpd_np": {
     "base_NLL": 0.590923616192956,
     "base_AUROC": 0.6301068999028182,
     "rhat": {
      "dNLL": [
       0.0072,
       -0.0112,
       0.0249
      ],
      "dAUROC": [
       0.0233,
       -0.0202,
       0.066
      ]
     },
     "oracle": {
      "dNLL": [
       0.2412,
       0.1616,
       0.3207
      ],
      "dAUROC": [
       0.278,
       0.1974,
       0.3557
      ]
     }
    },
    "receiver_only": {
     "base_NLL": 0.590923616192956,
     "base_AUROC": 0.6301068999028182,
     "rhat": {
      "dNLL": [
       0.0148,
       -0.0035,
       0.0326
      ],
      "dAUROC": [
       0.0319,
       -0.0098,
       0.0733
      ]
     },
     "oracle": {
      "dNLL": [
       0.2412,
       0.1616,
       0.3207
      ],
      "dAUROC": [
       0.278,
       0.1974,
       0.3557
      ]
     }
    }
   },
   "fidelity": {
    "np": {
     "mean": 0.0511944560471249,
     "median": 0.0521582148706252,
     "p95": 0.0781011443406754,
     "max": 0.0964861763245607
    },
    "pme": {
     "mean": 0.0127186685863439,
     "median": 0.0127701977984274,
     "p95": 0.0212121480714748,
     "max": 0.031105088087056
    },
    "bound_ok": 1.0,
    "rho_np_varz": 0.7285033463830025,
    "rho_pme_corr": 0.7102545393276537,
    "rho_np_varz_softpot": 0.829272542166525,
    "np_softpot_max": 0.0001699669108277,
    "pme_minus_np_dNLL": [
     -0.027,
     -0.0517,
     -0.0064
    ],
    "scal": "0.048 $\\to$ 0.079"
   },
   "runtime": {
    "NP": 4.70421908216344e-05,
    "PME": 0.0001061431416088,
    "exact": 0.0001277235969309
   },
   "scaling": {
    "A2": {
     "np": 0.0424921898610919,
     "pme": 3.7007434154171876e-17,
     "mc1000": 0.0044260018434698,
     "varz": 0.9859719514742326,
     "t_np": 6.026751361787319e-05,
     "t_pme": 0.0001543350517749,
     "t_exact": 5.236896686255932e-05,
     "mem_np": 1392.0,
     "mem_pme": 2184.0,
     "mem_exact": 2464.0
    },
    "A4": {
     "np": 0.0394847074395404,
     "pme": 3.3306690738754695e-17,
     "mc1000": 0.0035235422581435,
     "varz": 0.9126562301253748,
     "t_np": 0.0001270426437258,
     "t_pme": 0.0003187269903719,
     "t_exact": 7.770629599690437e-05,
     "mem_np": 1472.0,
     "mem_pme": 4504.0,
     "mem_exact": 4928.0
    },
    "A8": {
     "np": 0.0427747644486411,
     "pme": 4.8109664400423446e-17,
     "mc1000": 0.0047309549168927,
     "varz": 0.931340831162181,
     "t_np": 0.0002407336141914,
     "t_pme": 0.0007740976288914,
     "t_exact": 0.0001696327235549,
     "mem_np": 1632.0,
     "mem_pme": 84024.0,
     "mem_exact": 88192.0
    },
    "A16": {
     "np": 0.0447190089706694,
     "pme": 9.251858538542972e-17,
     "mc1000": 0.0045299700021953,
     "varz": 0.9413795844680036,
     "t_np": 0.0006758051458746,
     "t_pme": 0.0272674120496958,
     "t_exact": 0.0259334456641227,
     "mem_np": 1952.0,
     "mem_pme": 33622392.0,
     "mem_exact": 34670848.0
    },
    "B2": {
     "np": 0.0414247731784556,
     "pme": 0.0002966336399425,
     "mc1000": 0.0038936060598441,
     "varz": 0.9843110403204094,
     "t_np": 5.215127021074295e-05,
     "t_pme": 0.0001508994027972,
     "t_exact": 7.498008199036121e-05,
     "mem_np": 1384.0,
     "mem_pme": 2176.0,
     "mem_exact": 2760.0
    },
    "B4": {
     "np": 0.0430339249742018,
     "pme": 0.0007225689261611,
     "mc1000": 0.002900757681891,
     "varz": 1.0095029737865766,
     "t_np": 8.585047908127308e-05,
     "t_pme": 0.0002655715215951,
     "t_exact": 9.522796608507632e-05,
     "mem_np": 1448.0,
     "mem_pme": 4480.0,
     "mem_exact": 5320.0
    },
    "B8": {
     "np": 0.0456991345820733,
     "pme": 0.0016712746989766,
     "mc1000": 0.004680901203969,
     "varz": 1.038501286475649,
     "t_np": 0.0001680813729763,
     "t_pme": 0.0007148808799684,
     "t_exact": 0.0002322145737707,
     "mem_np": 1576.0,
     "mem_pme": 83968.0,
     "mem_exact": 90504.0
    },
    "B16": {
     "np": 0.047448174550691,
     "pme": 0.0031827911956392,
     "mc1000": 0.0044212371051671,
     "varz": 1.019490249824923,
     "t_np": 0.0005389032885432,
     "t_pme": 0.030584774678573,
     "t_exact": 0.0442037142347544,
     "mem_np": 1832.0,
     "mem_pme": 33622272.0,
     "mem_exact": 35195400.0
    },
    "C2": {
     "np": 0.047761562455758,
     "pme": 0.005114292232685,
     "mc1000": 0.0031603510020596,
     "varz": 0.8734702541638014,
     "t_np": 5.2605289965868e-05,
     "t_pme": 0.0001560770906507,
     "t_exact": 0.0002386746928095,
     "mem_np": 1384.0,
     "mem_pme": 2176.0,
     "mem_exact": 5800.0
    },
    "C4": {
     "np": 0.0524366470238779,
     "pme": 0.0061658830776145,
     "mc1000": 0.0032481082055767,
     "varz": 0.8936755760728862,
     "t_np": 8.701137267053127e-05,
     "t_pme": 0.0002760114148259,
     "t_exact": 0.0005009321030229,
     "mem_np": 1448.0,
     "mem_pme": 4480.0,
     "mem_exact": 73184.0
    },
    "C8": {
     "np": 0.0638110978746881,
     "pme": 0.0089751071193276,
     "mc1000": 0.0045588319581905,
     "varz": 1.002540034825434,
     "t_np": 0.0001749978400766,
     "t_pme": 0.0007697565015405,
     "t_exact": 0.0785169193986803,
     "mem_np": 1576.0,
     "mem_pme": 83968.0,
     "mem_exact": 23333936.0
    },
    "C16": {
     "np": 0.0791010227493458,
     "pme": 0.0140612147715268,
     "mc1000": 0.0038890620395045,
     "varz": 1.1239177270860807,
     "t_np": 0.0003070209641009,
     "t_pme": 0.0267954133450984,
     "t_exact": null,
     "mem_np": 1832.0,
     "mem_pme": 33622272.0,
     "mem_exact": null
    }
   },
   "dataset": {
    "trajectories (with embeddings)": 350.0,
    "snapshot traces": 410.0,
    "benchmark tasks": 136.0,
    "original task groups (CV clusters)": 46.0,
    "trajectories: common": 71.0,
    "trajectories: independent_double": 16.0,
    "trajectories: natural": 136.0,
    "trajectories: single": 127.0,
    "graphs with k=1 specialists": 175.0,
    "graphs with k=2 specialists": 154.0,
    "graphs with k=3 specialists": 21.0,
    "nodes per graph (mean)": 3.56,
    "edges per graph (mean)": 4.12,
    "max fan-in": 4.0,
    "task success rate": 0.3,
    "error rate role A": 0.5146520137786865,
    "error rate role R": 0.699999988079071,
    "error rate role S": 0.2114285677671432,
    "sink error rate | common": 0.6901408450704225,
    "sink error rate | independent_double": 1.0,
    "sink error rate | natural": 0.4411764705882353,
    "sink error rate | single": 0.9448818897637796
   },
   "fidelity_all": {
    "np": {
     "np": {
      "mean": 3.532405226838741e-05,
      "median": 3.0307160417094213e-05,
      "p95": 9.567410774407036e-05,
      "max": 0.0001699669108277
     },
     "pme": {
      "mean": 5.425739914193579e-07,
      "max": 3.5584366542273926e-06
     },
     "local": 3.5326640090745456e-05,
     "bound_ok": 1.0
    },
    "tf": {
     "np": {
      "mean": 0.0511944560471249,
      "median": 0.0521582148706252,
      "p95": 0.0781011443406754,
      "max": 0.0964861763245607
     },
     "pme": {
      "mean": 0.0127186685863439,
      "max": 0.031105088087056
     },
     "local": 0.0501812416971362,
     "bound_ok": 1.0
    }
   },
   "dependence": [
    {
     "q": "Q1 (weakest)",
     "corr": 0.2392878283751123,
     "varz": 1.1486897297169658,
     "np": 0.0350187708702781,
     "pme": 0.0080632081186833
    },
    {
     "q": "Q2",
     "corr": 0.2817787546068082,
     "varz": 1.509559573217437,
     "np": 0.050162320607963,
     "pme": 0.0119542108571231
    },
    {
     "q": "Q3",
     "corr": 0.3079161369297055,
     "varz": 1.7593720519141405,
     "np": 0.0533018224502599,
     "pme": 0.0131885282791429
    },
    {
     "q": "Q4 (strongest)",
     "corr": 0.3482285406616363,
     "varz": 2.105852782659738,
     "np": 0.0663071287936801,
     "pme": 0.0176653793854668
    }
   ],
   "np_vs_pme": [
    {
     "comparison": "A. shared potentials (NP-trained): PME - NP",
     "dNLL": [
      -0.0,
      -0.0001,
      -0.0
     ],
     "median": 2.6213035473496293e-05,
     "frac_np_better": 0.6342857142857142
    },
    {
     "comparison": "A'. shared potentials (PME-trained): PME - NP",
     "dNLL": [
      -0.0,
      -0.0001,
      -0.0
     ],
     "median": 2.0253016895985937e-05,
     "frac_np_better": 0.6371428571428571
    },
    {
     "comparison": "A''. shared CPD-trained potentials: PME - NP",
     "dNLL": [
      -0.027,
      -0.0517,
      -0.0064
     ],
     "median": 0.0386650470212097,
     "frac_np_better": 0.6857142857142857
    },
    {
     "comparison": "B. separately trained: PME - NP",
     "dNLL": [
      -0.0,
      -0.0,
      -0.0
     ],
     "median": -5.323055253192432e-06,
     "frac_np_better": 0.46
    }
   ]
  },
  "appworld_v2": {
   "sink": {
    "receiver_only": {
     "NLL": 0.5624241906334249,
     "Brier": 0.1876627747082078,
     "ECE": 0.0231721320249551,
     "AUROC": 0.674409057929507
    },
    "noisy_or": {
     "NLL": 0.610395245093306,
     "Brier": 0.2094218054942529,
     "ECE": 0.0776983127585151,
     "AUROC": 0.6297685874670638
    },
    "ie_nostate": {
     "NLL": 0.63756727358346,
     "Brier": 0.2161676780707455,
     "ECE": 0.1061958417773081,
     "AUROC": 0.6126799557032115
    },
    "np_soft": {
     "NLL": 0.6344062040690401,
     "Brier": 0.2149093212948844,
     "ECE": 0.0989082778320855,
     "AUROC": 0.6121262458471761
    },
    "np_linear": {
     "NLL": 0.6119569237725362,
     "Brier": 0.207940296703282,
     "ECE": 0.0807453059782625,
     "AUROC": 0.6302077366632298
    },
    "pme_soft": {
     "NLL": 0.6343890635570771,
     "Brier": 0.214894612116725,
     "ECE": 0.1000369620450293,
     "AUROC": 0.6122885401153244
    },
    "np_cpd": {
     "NLL": 0.6079960786836908,
     "Brier": 0.2078998665240375,
     "ECE": 0.1366687463523062,
     "AUROC": 0.65982166723947
    },
    "pme_cpd": {
     "NLL": 0.5798217385173761,
     "Brier": 0.1994361840386758,
     "ECE": 0.1012846348555927,
     "AUROC": 0.6631057394890594
    },
    "lje_cpd": {
     "NLL": 0.5898370287725498,
     "Brier": 0.2008912134244439,
     "ECE": 0.0691189944578311,
     "AUROC": 0.6400981402986214
    },
    "oracle": {
     "NLL": 0.4825205132367487,
     "Brier": 0.1464436177923215,
     "ECE": 0.0922747928550744,
     "AUROC": 0.7958815442776951
    }
   },
   "n": 719
  },
  "appworld_revised": {
   "parent_auroc_sup": {
    "S": 0.7121523697610654,
    "A": 0.7015376351305982,
    "all": 0.7580016141209549
   },
   "parent_auroc_old": {
    "S": 0.4569134351743047,
    "A": 0.6035855771167662,
    "all": 0.6803623961885918
   },
   "np_cpd_text": {
    "NLL": 0.677617088512154,
    "Brier": 0.2291134755346308,
    "ECE": 0.1082665885061968,
    "AUROC": 0.5021574344023323
   },
   "pme_cpd_text": {
    "NLL": 0.6327521251542735,
    "Brier": 0.2192487276827699,
    "ECE": 0.0583796344020913,
    "AUROC": 0.505150631681244
   },
   "np_cpd_role": {
    "NLL": 0.6928267846603656,
    "Brier": 0.2232064015621461,
    "ECE": 0.098830208238936,
    "AUROC": 0.5362099125364431
   },
   "oracle_text": null,
   "oracle_fold_mean_auroc": [
    0.8414289645609815,
    0.8586303072440312,
    0.8702993173078569
   ],
   "incremental_new_rhat_dNLL": [
    0.0073,
    -0.0067,
    0.0214
   ],
   "oracles": {
    "Teacher-State Oracle (true E_p): CPD text Linear(64,2)": {
     "NLL": 0.460048395542682,
     "AUROC": 0.8351409135082605
    },
    "Teacher-State Oracle (true E_p): CPD text MLP 64-16-2": {
     "NLL": 0.4438819200850188,
     "AUROC": 0.851156462585034
    },
    "Teacher-State Oracle (true E_p): CPD role-pair scalars (no text)": {
     "NLL": 0.416783713797549,
     "AUROC": 0.847891156462585
    },
    "Teacher-State Oracle (true E_p): CPD text Linear(64,2), CPD + 0.1 NP": {
     "NLL": 0.4617734751195279,
     "AUROC": 0.8328862973760932
    },
    "Teacher-State Oracle (true E_p): CPD text Linear(64,2), CPD + 0.5 NP": {
     "NLL": 0.466760164394512,
     "AUROC": 0.8299708454810496
    },
    "Teacher-State Oracle (true E_p): CPD text Linear(64,2), CPD + 1.0 NP": {
     "NLL": 0.4707692080246135,
     "AUROC": 0.827871720116618
    },
    "Teacher-State Oracle (true E_p): CPD text Linear(64,2) [MLP node risk]": {
     "NLL": 0.458378920761985,
     "AUROC": 0.8347521865889213
    }
   }
  }
 }
}

==> analysis/cited_keys.txt <==
azaria2023lying
barres2025tau2
besag1972nearest
besag1974spatial
bouchard2026trajectory
cemri2025mast
chan2024agentmonitor
chang2021webqa
chen2026matu
cobbe2021gsm8k
custers2026runtime
du2023debate
duan2025uprop
elahi2026composition
elyaniv2010foundations
fadeeva2023polygraph
farquhar2024detecting
geifman2017selective
hao2026flips
hou2026edge
hu2026brake
huang2024resilience
huang2026cagecal
jamshidi2026cascade
jin2020medqa
kadavath2022know
kamath2020selective
kapoor2024taught
kirchhof2025position
kuhn2023semantic
lafferty2001crf
li2026afanet
lightman2023verify
lin2022words
lin2026taxonomy
liu2026propuq
ma2026rupa
malinin2017incorporating
manakul2023selfcheck
mielke2022linguistic
neal1992connectionist
niu2026contagion
oh2026agentuq
pearl1988probabilistic
qu2026mislead
shi2026laundering
singh2026snowball
tayebati2026tracer
tian2023calibration
uesato2022process
vashurin2025benchmark
wang2025gsafeguard
wynn2025talk
xia2026propagation
xiong2024express
yang2025qwen3
yao2024taubench
zhang2024society
zhang2025qwen3emb
zhang2025whowhen
zhang2026agenticuq
zhao2025saupacl

==> analysis/data_sizes.json <==
{
 "training_sources": {
  "hierarchical/gsm8k/0.6B": {
   "train_traces": 558,
   "train_edges": 1674,
   "source": "interaction_effect/checkpoints/hierarchical/gsm8k/Qwen--Qwen3-0.6B/a8dd4eb0339d/soft_sum/scorer.json"
  },
  "hierarchical/gsm8k/1.7B": {
   "train_traces": 243,
   "train_edges": 729,
   "source": "interaction_effect/checkpoints/hierarchical/gsm8k/Qwen--Qwen3-1.7B/454aa8f85617/soft_sum/scorer.json"
  },
  "hierarchical/gsm8k/4B": {
   "train_traces": 6540,
   "train_edges": 19620,
   "source": "interaction_effect/checkpoints/hierarchical/gsm8k/Qwen--Qwen3-4B/8ee785ecfc75/soft_sum/scorer.json"
  },
  "hierarchical/medqa/0.6B": {
   "train_traces": 153,
   "train_edges": 459,
   "source": "interaction_effect/checkpoints/hierarchical/medqa/Qwen--Qwen3-0.6B/9923fb57a39a/soft_sum/scorer.json"
  },
  "hierarchical/medqa/1.7B": {
   "train_traces": 1483,
   "train_edges": 4449,
   "source": "interaction_effect/checkpoints/hierarchical/medqa/Qwen--Qwen3-1.7B/c7bd5856c60e/soft_sum/scorer.json"
  },
  "hierarchical/medqa/4B": {
   "train_traces": 4841,
   "train_edges": 14523,
   "source": "interaction_effect/checkpoints/hierarchical/medqa/Qwen--Qwen3-4B/856fbf4587be/soft_sum/scorer.json"
  },
  "sequential/gsm8k/0.6B": {
   "train_traces": 1223,
   "train_edges": 15494,
   "source": "interaction_effect/checkpoints/sequential/gsm8k/Qwen--Qwen3-0.6B/529906cf3955/soft_sum/scorer.json"
  },
  "sequential/gsm8k/1.7B": {
   "train_traces": 5736,
   "train_edges": 20610,
   "source": "interaction_effect/checkpoints/sequential/gsm8k/Qwen--Qwen3-1.7B/f39aca2d0531/soft_sum/scorer.json"
  },
  "sequential/gsm8k/4B": {
   "train_traces": 7448,
   "train_edges": 22373,
   "source": "interaction_effect/checkpoints/sequential/gsm8k/Qwen--Qwen3-4B/78de7d7aeea1/soft_sum/scorer.json"
  },
  "sequential/medqa/0.6B": {
   "train_traces": 1743,
   "train_edges": 21500,
   "source": "interaction_effect/checkpoints/sequential/medqa/Qwen--Qwen3-0.6B/c2b6a87e1640/soft_sum/scorer.json"
  },
  "sequential/medqa/1.7B": {
   "train_traces": 10125,
   "train_edges": 30461,
   "source": "interaction_effect/checkpoints/sequential/medqa/Qwen--Qwen3-1.7B/3824afdffac6/soft_sum/scorer.json"
  },
  "sequential/medqa/4B": {
   "train_traces": 10119,
   "train_edges": 30407,
   "source": "interaction_effect/checkpoints/sequential/medqa/Qwen--Qwen3-4B/7f6f4881eb7b/soft_sum/scorer.json"
  },
  "sequential/medqa/8B": {
   "train_traces": 10037,
   "train_edges": 30206,
   "source": "interaction_effect/checkpoints/sequential/medqa/Qwen--Qwen3-8B/31843ce16584/soft_sum/scorer.json"
  },
  "sequential/webqa/0.6B": {
   "train_traces": 9284,
   "source": "results/webqa_fixed_labels/train/Qwen--Qwen3-0.6B/train_traces.jsonl"
  },
  "sequential/webqa/1.7B": {
   "train_traces": 16231,
   "source": "results/webqa_fixed_labels/train/Qwen--Qwen3-1.7B/train_traces.jsonl"
  },
  "sequential/webqa/4B": {
   "train_traces": 16085,
   "source": "results/webqa_fixed_labels/train/Qwen--Qwen3-4B/train_traces.jsonl"
  },
  "fully_connected/gsm8k/0.6B": {
   "train_traces": 6486,
   "train_edges": 38916,
   "source": "fully_connected/grid/checkpoints/gsm8k/Qwen--Qwen3-0.6B/e96496252d74/ie+anchor/seed0/scorer.json"
  },
  "fully_connected/gsm8k/1.7B": {
   "train_traces": 7375,
   "train_edges": 44250,
   "source": "fully_connected/grid/checkpoints/gsm8k/Qwen--Qwen3-1.7B/e6cbb551d613/ie+anchor/seed0/scorer.json"
  },
  "fully_connected/gsm8k/4B": {
   "train_traces": 7453,
   "train_edges": 44718,
   "source": "fully_connected/grid/checkpoints/gsm8k/Qwen--Qwen3-4B/77dded0a4dc7/ie+anchor/seed0/scorer.json"
  },
  "fully_connected/medqa/0.6B": {
   "train_traces": 9667,
   "train_edges": 58002,
   "source": "fully_connected/grid/checkpoints/medqa/Qwen--Qwen3-0.6B/77d2db6b87e6/ie+anchor/seed0/scorer.json"
  },
  "fully_connected/medqa/1.7B": {
   "train_traces": 10165,
   "train_edges": 60990,
   "source": "fully_connected/grid/checkpoints/medqa/Qwen--Qwen3-1.7B/452a91c9067e/ie+anchor/seed0/scorer.json"
  },
  "fully_connected/medqa/4B": {
   "train_traces": 10172,
   "train_edges": 61032,
   "source": "fully_connected/grid/checkpoints/medqa/Qwen--Qwen3-4B/4ca8f81bf762/ie+anchor/seed0/scorer.json"
  },
  "fully_connected/webqa/0.6B": {
   "train_traces": 17386,
   "train_edges": 104316,
   "source": "fully_connected/grid/checkpoints/webqa/Qwen--Qwen3-0.6B/8f69a488a88e/ie+anchor/seed0/scorer.json"
  },
  "fully_connected/webqa/1.7B": {
   "train_traces": 17419,
   "train_edges": 104514,
   "source": "fully_connected/grid/checkpoints/webqa/Qwen--Qwen3-1.7B/5f4ad95b4fc9/ie+anchor/seed0/scorer.json"
  },
  "fully_connected/webqa/4B": {
   "train_traces": 17656,
   "train_edges": 105936,
   "source": "fully_connected/grid/checkpoints/webqa/Qwen--Qwen3-4B/9882b08c9888/ie+anchor/seed0/scorer.json"
  }
 },
 "hyperparameters_v1_grid": {
  "hidden_dim": 256,
  "dropout": 0.1,
  "epochs": 30,
  "patience": 5,
  "train_bs": 256,
  "lr": 0.001,
  "weight_decay": 0.0001,
  "seed": 0,
  "folds": 5,
  "num_layers": 1,
  "val_fraction": 0.1
 }
}

==> analysis/diagnostics.json <==
{
 "D1_per_setting": {
  "hierarchical/gsm8k/0.6B/in_domain/gsm8k": {
   "learned+ie": {
    "rp_auroc": 0.5237723493880545,
    "branch_gap": 0.031106751412153244,
    "soft_auroc": 0.5522013457445665,
    "oracle_auroc": 0.5675004120357432
   },
   "ie+teacher": {
    "rp_auroc": 0.5238731713363101,
    "branch_gap": 0.578176220258077,
    "soft_auroc": 0.5506463586789059,
    "oracle_auroc": 0.635925217304068
   },
   "ie+anchor": {
    "rp_auroc": 0.5238731713363101,
    "branch_gap": 0.5492580036322275,
    "soft_auroc": 0.5531920229880115,
    "oracle_auroc": 0.6393863175469899
   }
  },
  "hierarchical/gsm8k/0.6B/transferred/medqa": {
   "learned+ie": {
    "rp_auroc": 0.5232342878237306,
    "branch_gap": -0.004019602512319882,
    "soft_auroc": 0.5044150525614292,
    "oracle_auroc": 0.4832928463429141
   },
   "ie+teacher": {
    "rp_auroc": 0.5232371243458822,
    "branch_gap": 0.4714960257212321,
    "soft_auroc": 0.5096577595287745,
    "oracle_auroc": 0.5861898159095958
   },
   "ie+anchor": {
    "rp_auroc": 0.5233300373437854,
    "branch_gap": 0.31807532409826916,
    "soft_auroc": 0.5045771796690816,
    "oracle_auroc": 0.5843562568523335
   }
  },
  "hierarchical/gsm8k/1.7B/in_domain/gsm8k": {
   "learned+ie": {
    "rp_auroc": 0.5370795709127,
    "branch_gap": -0.05412879896660646,
    "soft_auroc": 0.5308999377099736,
    "oracle_auroc": 0.512140172982467
   },
   "ie+teacher": {
    "rp_auroc": 0.5370795709127,
    "branch_gap": 0.740599513053894,
    "soft_auroc": 0.5476263415331516,
    "oracle_auroc": 0.570655781229258
   },
   "ie+anchor": {
    "rp_auroc": 0.5370795709127,
    "branch_gap": 0.7317607800165812,
    "soft_auroc": 0.53560232413279,
    "oracle_auroc": 0.5663771712158808
   }
  },
  "hierarchical/gsm8k/1.7B/transferred/medqa": {
   "learned+ie": {
    "rp_auroc": 0.5370795709127,
    "branch_gap": -0.04445600509643555,
    "soft_auroc": 0.4909832633846971,
    "oracle_auroc": 0.48887203994730877
   },
   "ie+teacher": {
    "rp_auroc": 0.5370795709127,
    "branch_gap": 1.332889477411906,
    "soft_auroc": 0.468436316106567,
    "oracle_auroc": 0.5280943336498892
   },
   "ie+anchor": {
    "rp_auroc": 0.5370795709127,
    "branch_gap": 1.6662954886754353,
    "soft_auroc": 0.4816857110763921,
    "oracle_auroc": 0.5105612229268144
   }
  },
  "hierarchical/gsm8k/4B/in_domain/gsm8k": {
   "learned+ie": {
    "rp_auroc": 0.5874479792705433,
    "branch_gap": -0.3264232873916626,
    "soft_auroc": 0.8113552898890452,
    "oracle_auroc": 0.6343582330572485
   },
   "ie+teacher": {
    "rp_auroc": 0.5291493264235144,
    "branch_gap": 3.0888917446136475,
    "soft_auroc": 0.7400257852789499,
    "oracle_auroc": 0.9037297494400166
   },
   "ie+anchor": {
    "rp_auroc": 0.5874479792705433,
    "branch_gap": 2.9868644873301187,
    "soft_auroc": 0.8213978746679169,
    "oracle_auroc": 0.9251653904255873
   }
  },
  "hierarchical/gsm8k/4B/transferred/medqa": {
   "learned+ie": {
    "rp_auroc": 0.5874479792705433,
    "branch_gap": 0.8220790227254232,
    "soft_auroc": 0.5765393030160962,
    "oracle_auroc": 0.725333385424806
   },
   "ie+teacher": {
    "rp_auroc": 0.5874479792705433,
    "branch_gap": 2.7926019032796225,
    "soft_auroc": 0.6396871907068813,
    "oracle_auroc": 0.8354026670833985
   },
   "ie+anchor": {
    "rp_auroc": 0.5874479792705433,
    "branch_gap": 3.249614636103312,
    "soft_auroc": 0.5902159191540345,
    "oracle_auroc": 0.7930158358076783
   }
  },
  "hierarchical/medqa/0.6B/in_domain/medqa": {
   "learned+ie": {
    "rp_auroc": 0.47851929229951473,
    "branch_gap": -0.005541049875319004,
    "soft_auroc": 0.4968445209409065,
    "oracle_auroc": 0.392904953145917
   },
   "ie+teacher": {
    "rp_auroc": 0.47853363491606316,
    "branch_gap": 0.5109889606634775,
    "soft_auroc": 0.4843045651995738,
    "oracle_auroc": 0.9388028303690955
   },
   "ie+anchor": {
    "rp_auroc": 0.47849060706641783,
    "branch_gap": 0.34082354108492535,
    "soft_auroc": 0.4936480616342922,
    "oracle_auroc": 0.9407698822500888
   }
  },
  "hierarchical/medqa/1.7B/in_domain/medqa": {
   "learned+ie": {
    "rp_auroc": 0.5481698917741081,
    "branch_gap": -0.0563949371377627,
    "soft_auroc": 0.5631437527989253,
    "oracle_auroc": 0.49658157934020003
   },
   "ie+teacher": {
    "rp_auroc": 0.5481698917741081,
    "branch_gap": 1.5854352315266926,
    "soft_auroc": 0.5819674578295267,
    "oracle_auroc": 0.9485893416927899
   },
   "ie+anchor": {
    "rp_auroc": 0.5481698917741081,
    "branch_gap": 2.0711860259373984,
    "soft_auroc": 0.5686371100164204,
    "oracle_auroc": 0.9460665771010599
   }
  },
  "hierarchical/medqa/4B/in_domain/medqa": {
   "learned+ie": {
    "rp_auroc": 0.7183302671786572,
    "branch_gap": -0.19380400081475577,
    "soft_auroc": 0.7166370880746076,
    "oracle_auroc": 0.5737028917423531
   },
   "ie+teacher": {
    "rp_auroc": 0.7183302671786572,
    "branch_gap": 2.826838811238607,
    "soft_auroc": 0.6997772906009674,
    "oracle_auroc": 0.9142394822006473
   },
   "ie+anchor": {
    "rp_auroc": 0.7183302671786572,
    "branch_gap": 2.6362876892089844,
    "soft_auroc": 0.7102167936806207,
    "oracle_auroc": 0.9150572432752201
   }
  },
  "sequential/gsm8k/0.6B/in_domain/gsm8k": {
   "learned+ie": {
    "rp_auroc": 0.680327868852459,
    "branch_gap": 0.43939168254534405,
    "soft_auroc": 0.666853722409278,
    "oracle_auroc": 0.7861151194484527
   },
   "ie+teacher": {
    "rp_auroc": 0.6666199617019289,
    "branch_gap": 2.561764399210612,
    "soft_auroc": 0.6784779007001229,
    "oracle_auroc": 0.7990486879375768
   },
   "ie+anchor": {
    "rp_auroc": 0.6803979262995657,
    "branch_gap": 2.0716907183329263,
    "soft_auroc": 0.6757789535567312,
    "oracle_auroc": 0.7976591309924643
   }
  },
  "sequential/gsm8k/0.6B/transferred/medqa": {
   "learned+ie": {
    "rp_auroc": 0.4950259212554295,
    "branch_gap": -0.0700832437723875,
    "soft_auroc": 0.5392015392015392,
    "oracle_auroc": 0.3826626048848271
   },
   "ie+teacher": {
    "rp_auroc": 0.4694549530615104,
    "branch_gap": 2.9466052055358887,
    "soft_auroc": 0.4500828389717279,
    "oracle_auroc": 0.764630431297098
   },
   "ie+anchor": {
    "rp_auroc": 0.5383214235673252,
    "branch_gap": 2.5816006660461426,
    "soft_auroc": 0.5376249265138154,
    "oracle_auroc": 0.7643632088076533
   }
  },
  "sequential/gsm8k/1.7B/in_domain/gsm8k": {
   "learned+ie": {
    "rp_auroc": 0.7395672213108351,
    "branch_gap": 2.5976246992746987,
    "soft_auroc": 0.7182783295277074,
    "oracle_auroc": 0.9263657456788369
   },
   "ie+teacher": {
    "rp_auroc": 0.6836254112091936,
    "branch_gap": 4.268812656402588,
    "soft_auroc": 0.6908277829133976,
    "oracle_auroc": 0.9409061340370449
   },
   "ie+anchor": {
    "rp_auroc": 0.7321875895112361,
    "branch_gap": 3.3469807306925454,
    "soft_auroc": 0.7170484144102861,
    "oracle_auroc": 0.9380170186541514
   }
  },
  "sequential/gsm8k/1.7B/transferred/medqa": {
   "learned+ie": {
    "rp_auroc": 0.5864211997326597,
    "branch_gap": 3.3946382204691568,
    "soft_auroc": 0.6130323596724793,
    "oracle_auroc": 0.9386569958994051
   },
   "ie+teacher": {
    "rp_auroc": 0.5462967302901682,
    "branch_gap": 5.054001013437907,
    "soft_auroc": 0.5577204168543143,
    "oracle_auroc": 0.94091403499069
   },
   "ie+anchor": {
    "rp_auroc": 0.5802879983334636,
    "branch_gap": 4.868646303812663,
    "soft_auroc": 0.5947100481694808,
    "oracle_auroc": 0.9403003942575868
   }
  },
  "sequential/gsm8k/4B/in_domain/gsm8k": {
   "learned+ie": {
    "rp_auroc": 0.735084327445476,
    "branch_gap": 1.7959922949473064,
    "soft_auroc": 0.7424929553426193,
    "oracle_auroc": 0.911479395465644
   },
   "ie+teacher": {
    "rp_auroc": 0.7052809152415896,
    "branch_gap": 3.9183267752329507,
    "soft_auroc": 0.7051832655861956,
    "oracle_auroc": 0.9237034869747855
   },
   "ie+anchor": {
    "rp_auroc": 0.7347431469609997,
    "branch_gap": 2.8798133532206216,
    "soft_auroc": 0.7376775096918463,
    "oracle_auroc": 0.9202273099335764
   }
  },
  "sequential/gsm8k/4B/transferred/medqa": {
   "learned+ie": {
    "rp_auroc": 0.5610423762123381,
    "branch_gap": 5.803730328877767,
    "soft_auroc": 0.6289355165675713,
    "oracle_auroc": 0.8978724960553403
   },
   "ie+teacher": {
    "rp_auroc": 0.5739862849435655,
    "branch_gap": 9.515423456827799,
    "soft_auroc": 0.6537442049202883,
    "oracle_auroc": 0.8960891266714733
   },
   "ie+anchor": {
    "rp_auroc": 0.5834844703023337,
    "branch_gap": 8.020068486531576,
    "soft_auroc": 0.641023765486926,
    "oracle_auroc": 0.891203147368311
   }
  },
  "sequential/medqa/0.6B/in_domain/medqa": {
   "learned+ie": {
    "rp_auroc": 0.7982456140350876,
    "branch_gap": -0.04680257787307104,
    "soft_auroc": 0.5251028806584362,
    "oracle_auroc": 0.5012345679012346
   },
   "ie+teacher": {
    "rp_auroc": 0.7017543859649122,
    "branch_gap": 2.775658210118612,
    "soft_auroc": 0.5234567901234568,
    "oracle_auroc": 0.5094650205761316
   },
   "ie+anchor": {
    "rp_auroc": 0.7850877192982456,
    "branch_gap": 2.4789586861928306,
    "soft_auroc": 0.5423868312757202,
    "oracle_auroc": 0.5465020576131687
   }
  },
  "sequential/medqa/1.7B/in_domain/medqa": {
   "learned+ie": {
    "rp_auroc": 0.5541158536585366,
    "branch_gap": 1.6622076431910198,
    "soft_auroc": 0.6352107140697746,
    "oracle_auroc": 0.5913144688312473
   },
   "ie+teacher": {
    "rp_auroc": 0.5271532012195121,
    "branch_gap": 4.268442312876384,
    "soft_auroc": 0.6361478928593023,
    "oracle_auroc": 0.6056895821996493
   },
   "ie+anchor": {
    "rp_auroc": 0.5350292174796748,
    "branch_gap": 4.019845724105835,
    "soft_auroc": 0.6416802708749018,
    "oracle_auroc": 0.6275470100973456
   }
  },
  "sequential/medqa/4B/in_domain/medqa": {
   "learned+ie": {
    "rp_auroc": 0.6847389558232931,
    "branch_gap": 4.237089951833089,
    "soft_auroc": 0.7608555860155007,
    "oracle_auroc": NaN
   },
   "ie+teacher": {
    "rp_auroc": 0.6235640235360044,
    "branch_gap": 9.439957936604818,
    "soft_auroc": 0.6803905641858735,
    "oracle_auroc": NaN
   },
   "ie+anchor": {
    "rp_auroc": 0.6772672083683572,
    "branch_gap": 7.068302313486735,
    "soft_auroc": 0.7499576945205942,
    "oracle_auroc": NaN
   }
  },
  "sequential/medqa/8B/in_domain/medqa": {
   "learned+ie": {
    "rp_auroc": 0.6482431149097816,
    "branch_gap": 4.377370834350586,
    "soft_auroc": 0.7364612511671336,
    "oracle_auroc": NaN
   },
   "ie+teacher": {
    "rp_auroc": 0.6616809116809117,
    "branch_gap": 9.472413698832193,
    "soft_auroc": 0.7040786011374246,
    "oracle_auroc": NaN
   },
   "ie+anchor": {
    "rp_auroc": 0.6511870845204178,
    "branch_gap": 6.9646914800008135,
    "soft_auroc": 0.7439733469145233,
    "oracle_auroc": NaN
   }
  },
  "sequential/taubench-airline/0.6B/transferred/gsm8k": {
   "learned+ie": {
    "rp_auroc": 0.5269756979016853,
    "branch_gap": 0.22192295889059702,
    "soft_auroc": 0.5435819048658878,
    "oracle_auroc": 0.8945663645958438
   },
   "ie+teacher": {
    "rp_auroc": 0.549618320610687,
    "branch_gap": 1.5280290842056274,
    "soft_auroc": 0.5501328383739127,
    "oracle_auroc": 0.9672817265349202
   },
   "ie+anchor": {
    "rp_auroc": 0.5465206328133644,
    "branch_gap": 1.4756791989008586,
    "soft_auroc": 0.5549004622047531,
    "oracle_auroc": 0.9584379662990865
   }
  },
  "sequential/taubench-airline/0.6B/transferred/medqa": {
   "learned+ie": {
    "rp_auroc": 0.5201165320647564,
    "branch_gap": -0.1344196299711863,
    "soft_auroc": 0.4892819448993704,
    "oracle_auroc": 0.05742985042035157
   },
   "ie+teacher": {
    "rp_auroc": 0.42611645831028505,
    "branch_gap": 2.1767826875050864,
    "soft_auroc": 0.3936747097572515,
    "oracle_auroc": 0.9729955963169196
   },
   "ie+anchor": {
    "rp_auroc": 0.4629199395213335,
    "branch_gap": 1.832699139912923,
    "soft_auroc": 0.4433162281180624,
    "oracle_auroc": 0.9684463369363469
   }
  },
  "sequential/taubench-airline/1.7B/transferred/gsm8k": {
   "learned+ie": {
    "rp_auroc": 0.513136288998358,
    "branch_gap": 2.691279729207357,
    "soft_auroc": 0.4737839327545818,
    "oracle_auroc": 0.8725024114647925
   },
   "ie+teacher": {
    "rp_auroc": 0.5351327312534209,
    "branch_gap": 2.139999787012736,
    "soft_auroc": 0.49397133801846493,
    "oracle_auroc": 0.965068210004134
   },
   "ie+anchor": {
    "rp_auroc": 0.519875478927203,
    "branch_gap": 1.5876590808232625,
    "soft_auroc": 0.47578200358274764,
    "oracle_auroc": 0.9073308529695466
   }
  },
  "sequential/taubench-airline/1.7B/transferred/medqa": {
   "learned+ie": {
    "rp_auroc": 0.684592227695676,
    "branch_gap": -0.41578469673792523,
    "soft_auroc": 0.7084539065729641,
    "oracle_auroc": 0.18902439024390247
   },
   "ie+teacher": {
    "rp_auroc": 0.6110084838533114,
    "branch_gap": 2.690770149230957,
    "soft_auroc": 0.5959073997519636,
    "oracle_auroc": 0.9747140691745901
   },
   "ie+anchor": {
    "rp_auroc": 0.6612274220032841,
    "branch_gap": 2.617398500442505,
    "soft_auroc": 0.660672454182169,
    "oracle_auroc": 0.9772633319553535
   }
  },
  "sequential/taubench-airline/4B/transferred/gsm8k": {
   "learned+ie": {
    "rp_auroc": 0.5259999999999999,
    "branch_gap": 2.3294690450032554,
    "soft_auroc": 0.4787922939938481,
    "oracle_auroc": 0.8404160595758459
   },
   "ie+teacher": {
    "rp_auroc": 0.5319111111111111,
    "branch_gap": 3.1428698698679605,
    "soft_auroc": 0.5094706168042739,
    "oracle_auroc": 0.839242350655658
   },
   "ie+anchor": {
    "rp_auroc": 0.5195111111111111,
    "branch_gap": 2.6286939779917398,
    "soft_auroc": 0.4779423668447466,
    "oracle_auroc": 0.8380686417354704
   }
  },
  "sequential/taubench-airline/4B/transferred/medqa": {
   "learned+ie": {
    "rp_auroc": 0.46115555555555554,
    "branch_gap": 3.720414638519287,
    "soft_auroc": 0.4322486644001943,
    "oracle_auroc": 0.9043629593653876
   },
   "ie+teacher": {
    "rp_auroc": 0.4229333333333334,
    "branch_gap": 6.272070248921712,
    "soft_auroc": 0.454225352112676,
    "oracle_auroc": 0.8663995467055204
   },
   "ie+anchor": {
    "rp_auroc": 0.4887555555555556,
    "branch_gap": 6.164152304331462,
    "soft_auroc": 0.4590416059575846,
    "oracle_auroc": 0.9019750688036264
   }
  },
  "sequential/taubench-retail/0.6B/transferred/gsm8k": {
   "learned+ie": {
    "rp_auroc": 0.7398965917484436,
    "branch_gap": 0.24883941809336343,
    "soft_auroc": 0.7336647727272726,
    "oracle_auroc": 0.9627130681818182
   },
   "ie+teacher": {
    "rp_auroc": 0.726073651999578,
    "branch_gap": 1.6635837157567341,
    "soft_auroc": 0.7443181818181818,
    "oracle_auroc": 0.9933712121212123
   },
   "ie+anchor": {
    "rp_auroc": 0.719531497309275,
    "branch_gap": 1.579384485880534,
    "soft_auroc": 0.731652462121212,
    "oracle_auroc": 0.9945549242424242
   }
  },
  "sequential/taubench-retail/0.6B/transferred/medqa": {
   "learned+ie": {
    "rp_auroc": 0.5068059512503957,
    "branch_gap": -0.1260958214600881,
    "soft_auroc": 0.5138494318181818,
    "oracle_auroc": 0.14109848484848483
   },
   "ie+teacher": {
    "rp_auroc": 0.5893215152474411,
    "branch_gap": 2.3054277896881104,
    "soft_auroc": 0.6027462121212122,
    "oracle_auroc": 0.9562026515151515
   },
   "ie+anchor": {
    "rp_auroc": 0.5091273609792127,
    "branch_gap": 1.9439053535461426,
    "soft_auroc": 0.5016571969696969,
    "oracle_auroc": 0.96875
   }
  },
  "sequential/taubench-retail/1.7B/transferred/gsm8k": {
   "learned+ie": {
    "rp_auroc": 0.6536163522012579,
    "branch_gap": 2.944983720779419,
    "soft_auroc": 0.6716981132075471,
    "oracle_auroc": 0.9796121593291405
   },
   "ie+teacher": {
    "rp_auroc": 0.654454926624738,
    "branch_gap": 2.257134993871053,
    "soft_auroc": 0.6488469601677149,
    "oracle_auroc": 1.0
   },
   "ie+anchor": {
    "rp_auroc": 0.6601153039832285,
    "branch_gap": 1.7514800230662029,
    "soft_auroc": 0.6592243186582809,
    "oracle_auroc": 0.995440251572327
   }
  },
  "sequential/taubench-retail/1.7B/transferred/medqa": {
   "learned+ie": {
    "rp_auroc": 0.4020964360587002,
    "branch_gap": -0.7037902673085531,
    "soft_auroc": 0.32044025157232703,
    "oracle_auroc": 0.08066037735849056
   },
   "ie+teacher": {
    "rp_auroc": 0.6270964360587001,
    "branch_gap": 3.020859400431315,
    "soft_auroc": 0.625104821802935,
    "oracle_auroc": 1.0
   },
   "ie+anchor": {
    "rp_auroc": 0.5872117400419287,
    "branch_gap": 2.806403319040934,
    "soft_auroc": 0.5812368972746331,
    "oracle_auroc": 1.0
   }
  },
  "sequential/taubench-retail/4B/transferred/gsm8k": {
   "learned+ie": {
    "rp_auroc": 0.6537254901960784,
    "branch_gap": 3.5002936522165933,
    "soft_auroc": 0.7054249762583096,
    "oracle_auroc": 0.9588675213675213
   },
   "ie+teacher": {
    "rp_auroc": 0.6428571428571428,
    "branch_gap": 3.2701403299967446,
    "soft_auroc": 0.6931980056980057,
    "oracle_auroc": 0.9573243114909782
   },
   "ie+anchor": {
    "rp_auroc": 0.638375350140056,
    "branch_gap": 3.099485397338867,
    "soft_auroc": 0.6848884140550807,
    "oracle_auroc": 0.9585113960113959
   }
  },
  "sequential/taubench-retail/4B/transferred/medqa": {
   "learned+ie": {
    "rp_auroc": 0.5096918767507003,
    "branch_gap": 3.0332130591074624,
    "soft_auroc": 0.43625356125356124,
    "oracle_auroc": 0.9904439696106362
   },
   "ie+teacher": {
    "rp_auroc": 0.33086834733893555,
    "branch_gap": 4.585851987202962,
    "soft_auroc": 0.32591405508072174,
    "oracle_auroc": 0.9211775878442544
   },
   "ie+anchor": {
    "rp_auroc": 0.5955182072829132,
    "branch_gap": 5.640061060587565,
    "soft_auroc": 0.6041073124406457,
    "oracle_auroc": 0.9924026590693257
   }
  },
  "sequential/webqa/0.6B/in_domain/webqa": {
   "learned+ie": {
    "rp_auroc": null,
    "branch_gap": 0.37067163983980816,
    "soft_auroc": 0.536063479460282,
    "oracle_auroc": 0.5358429232854727
   },
   "ie+teacher": {
    "rp_auroc": null,
    "branch_gap": 2.5515811443328857,
    "soft_auroc": 0.5311836740926235,
    "oracle_auroc": 0.5313028592563185
   },
   "ie+anchor": {
    "rp_auroc": null,
    "branch_gap": 2.6486427783966064,
    "soft_auroc": 0.5343159959214073,
    "oracle_auroc": 0.5338032028149754
   }
  },
  "sequential/webqa/0.6B/transferred/medqa": {
   "learned+ie": {
    "rp_auroc": null,
    "branch_gap": -0.0197351078192393,
    "soft_auroc": 0.5201041194803696,
    "oracle_auroc": 0.5160085609727546
   },
   "ie+teacher": {
    "rp_auroc": null,
    "branch_gap": 2.391777833302816,
    "soft_auroc": 0.47362445051822216,
    "oracle_auroc": 0.4396015398214173
   },
   "ie+anchor": {
    "rp_auroc": null,
    "branch_gap": 2.0867135524749756,
    "soft_auroc": 0.5151174291972265,
    "oracle_auroc": 0.4442103155819545
   }
  },
  "sequential/webqa/1.7B/in_domain/webqa": {
   "learned+ie": {
    "rp_auroc": null,
    "branch_gap": 1.2067703008651733,
    "soft_auroc": 0.5934629098727013,
    "oracle_auroc": 0.5768030042735391
   },
   "ie+teacher": {
    "rp_auroc": null,
    "branch_gap": 3.3487297693888345,
    "soft_auroc": 0.5678293887722717,
    "oracle_auroc": 0.5451055089541037
   },
   "ie+anchor": {
    "rp_auroc": null,
    "branch_gap": 3.2842013041178384,
    "soft_auroc": 0.5944909097674284,
    "oracle_auroc": 0.5768250117751478
   }
  },
  "sequential/webqa/1.7B/transferred/medqa": {
   "learned+ie": {
    "rp_auroc": null,
    "branch_gap": 2.2005998293558755,
    "soft_auroc": 0.5551447866724385,
    "oracle_auroc": 0.45779914093604024
   },
   "ie+teacher": {
    "rp_auroc": null,
    "branch_gap": 3.742079575856527,
    "soft_auroc": 0.5668153420873275,
    "oracle_auroc": 0.46082573961087103
   },
   "ie+anchor": {
    "rp_auroc": null,
    "branch_gap": 3.5431965986887612,
    "soft_auroc": 0.5611048491828184,
    "oracle_auroc": 0.4629661393034013
   }
  },
  "sequential/webqa/4B/in_domain/webqa": {
   "learned+ie": {
    "rp_auroc": null,
    "branch_gap": 1.1512328783671062,
    "soft_auroc": 0.5986083235150413,
    "oracle_auroc": 0.5597991076828673
   },
   "ie+teacher": {
    "rp_auroc": null,
    "branch_gap": 3.168184200922648,
    "soft_auroc": 0.5913074030939659,
    "oracle_auroc": 0.5501810251133484
   },
   "ie+anchor": {
    "rp_auroc": null,
    "branch_gap": 2.972285588582357,
    "soft_auroc": 0.6072713694533433,
    "oracle_auroc": 0.5658334288596062
   }
  },
  "sequential/webqa/4B/transferred/medqa": {
   "learned+ie": {
    "rp_auroc": null,
    "branch_gap": 3.9705589612325034,
    "soft_auroc": 0.5605662571359257,
    "oracle_auroc": 0.47912643540943006
   },
   "ie+teacher": {
    "rp_auroc": null,
    "branch_gap": 8.573272705078125,
    "soft_auroc": 0.5614514295817622,
    "oracle_auroc": 0.4607063698727545
   },
   "ie+anchor": {
    "rp_auroc": null,
    "branch_gap": 6.351051012674968,
    "soft_auroc": 0.559206731742103,
    "oracle_auroc": 0.47193686809935725
   }
  }
 },
 "D2_structured_alternatives_single_seed_non_tau": {
  "sequential in-domain": {
   "n": 10,
   "propuq": 0.6008624414323711,
   "direct_binary": 0.641494952164735,
   "joint_conditional": 0.6529772275549934,
   "joint_marginal": 0.6414131866920922,
   "pairwise_mean": 0.6476530958007958,
   "interaction_effect_teacher": 0.6285993352555126,
   "interaction_effect_soft": 0.6486967914474954
  },
  "hierarchical in-domain": {
   "n": 6,
   "propuq": 0.5293009796909158,
   "direct_binary": 0.5932298245582491,
   "joint_conditional": 0.5693197654547365,
   "joint_marginal": 0.5693197654547365,
   "pairwise_mean": 0.5880236469890592,
   "interaction_effect_teacher": 0.5915705854777809,
   "interaction_effect_soft": 0.6090175466716851
  },
  "transfer (excl. tau-bench)": {
   "n": 9,
   "propuq": 0.5538416861279454,
   "direct_binary": 0.5337200941405188,
   "joint_conditional": 0.56051540194952,
   "joint_marginal": 0.5401307199363596,
   "pairwise_mean": 0.5647476100264271,
   "interaction_effect_teacher": 0.5415467840456455,
   "interaction_effect_soft": 0.5480343336319402
  }
 }
}

==> analysis/error_capture.json <==
{
 "definition": "Error capture under targeted reruns in the sequential system (evidence for Figure 3 and the paragraph in Sec. 7.4).",
 "budgets": [
  0.0,
  0.01,
  0.02,
  0.03,
  0.04,
  0.05,
  0.06,
  0.07,
  0.08,
  0.09,
  0.1,
  0.11,
  0.12,
  0.13,
  0.14,
  0.15,
  0.16,
  0.17,
  0.18,
  0.19,
  0.2,
  0.21,
  0.22,
  0.23,
  0.24,
  0.25,
  0.26,
  0.27,
  0.28,
  0.29,
  0.3,
  0.31,
  0.32,
  0.33,
  0.34,
  0.35,
  0.36,
  0.37,
  0.38,
  0.39,
  0.4,
  0.41,
  0.42,
  0.43,
  0.44,
  0.45,
  0.46,
  0.47,
  0.48,
  0.49,
  0.5,
  0.51,
  0.52,
  0.53,
  0.54,
  0.55,
  0.56,
  0.57,
  0.58,
  0.59,
  0.6,
  0.61,
  0.62,
  0.63,
  0.64,
  0.65,
  0.66,
  0.67,
  0.68,
  0.69,
  0.7,
  0.71,
  0.72,
  0.73,
  0.74,
  0.75,
  0.76,
  0.77,
  0.78,
  0.79,
  0.8,
  0.81,
  0.82,
  0.83,
  0.84,
  0.85,
  0.86,
  0.87,
  0.88,
  0.89,
  0.9,
  0.91,
  0.92,
  0.93,
  0.94,
  0.95,
  0.96,
  0.97,
  0.98,
  0.99,
  1.0
 ],
 "groups": {
  "sequential in-domain": {
   "settings": [
    "sequential/gsm8k/0.6B/in_domain/gsm8k",
    "sequential/gsm8k/1.7B/in_domain/gsm8k",
    "sequential/gsm8k/4B/in_domain/gsm8k",
    "sequential/medqa/0.6B/in_domain/medqa",
    "sequential/medqa/1.7B/in_domain/medqa",
    "sequential/medqa/4B/in_domain/medqa",
    "sequential/webqa/0.6B/in_domain/webqa",
    "sequential/webqa/1.7B/in_domain/webqa",
    "sequential/webqa/4B/in_domain/webqa"
   ],
   "at_20": {
    "Interaction-effect propagation": 0.2881677588406152,
    "Receiver-text": 0.28935603761784784,
    "Receiver Only": 0.24404973479647088,
    "PropUQ-MAS": 0.262498015658193,
    "random": 0.19794610390784148,
    "perfect": 0.5568386586453495
   },
   "curves": {
    "Interaction-effect propagation": [
     0.0,
     0.020993365998593756,
     0.03269970531881219,
     0.047328341156321146,
     0.0598462321749291,
     0.07260278493608177,
     0.08590207188239773,
     0.09915985866501859,
     0.11700888301647167,
     0.1321295823402059,
     0.15388411670772162,
     0.16918194043953566,
     0.18186913755365594,
     0.1950755727381549,
     0.2075922658074008,
     0.22047600483777643,
     0.2329574248433851,
     0.24847483990511046,
     0.26126216125980684,
     0.27365946904821314,
     0.2881677588406152,
     0.3016686142694766,
     0.31818119878106643,
     0.3287611380353146,
     0.34464264096785857,
     0.35534457698405303,
     0.3664010029669106,
     0.3837139962135295,
     0.3967334013621313,
     0.4146222106239579,
     0.4251491357124357,
     0.440713447701792,
     0.4526214558738409,
     0.4624285000153379,
     0.47861949732936054,
     0.4915235817084535,
     0.5066637771440764,
     0.516859979594676,
     0.5278086918654022,
     0.5417373041539597,
     0.5513138449647282,
     0.5649241045147303,
     0.5733790322687292,
     0.5848904193085055,
     0.5959394991435989,
     0.6029447424677421,
     0.6120206979250736,
     0.6233526617725549,
     0.6377847292909928,
     0.6484950824709128,
     0.6590283836740384,
     0.6673846113213884,
     0.6757209628095978,
     0.6862345581262708,
     0.6934887867573425,
     0.7033439502779321,
     0.7100083066184915,
     0.718659379578652,
     0.7288025281405628,
     0.7351408904507992,
     0.7440039078949864,
     0.7511132735087273,
     0.7608364432603738,
     0.7676054238638677,
     0.7718045610701669,
     0.7818262226632304,
     0.7873725266830103,
     0.7969346105217401,
     0.8017599568892905,
     0.8090674045319519,
     0.8190499650117552,
     0.8245169951078425,
     0.8350192925406161,
     0.8419662069988127,
     0.8524207305303414,
     0.8584214575859831,
     0.8645155380450156,
     0.8747257933358278,
     0.8814652766384478,
     0.8903533385556438,
     0.8959390016664955,
     0.9057621938917992,
     0.9113280324612177,
     0.9166931849396056,
     0.9246277490416277,
     0.9301404163058938,
     0.9350781322250084,
     0.9400994899826871,
     0.9454809122489226,
     0.9518525733221535,
     0.9565861357944588,
     0.9616916853866404,
     0.967120792078946,
     0.9727596657704617,
     0.9768307404835278,
     0.9805081536955895,
     0.9838461823591403,
     0.9873074129195868,
     0.9909175037120366,
     0.9932330280733753,
     1.0
    ],
    "Receiver-text": [
     0.0,
     0.011710482086090969,
     0.030379586004723236,
     0.04967966341155535,
     0.06090673884839458,
     0.07785605588913322,
     0.08976475465856219,
     0.1036503814434006,
     0.1207140978331419,
     0.13297794886078196,
     0.1473174702470351,
     0.16116436769557071,
     0.17869784526031685,
     0.19057389725198248,
     0.20124381595546714,
     0.2176894658106704,
     0.22694239484098308,
     0.24153890973947784,
     0.2575336083247822,
     0.27155525862605756,
     0.28935603761784784,
     0.3019985137001374,
     0.31983745586568424,
     0.3289395665419044,
     0.34310713534786297,
     0.353605019143888,
     0.36419644000948265,
     0.3745352174802925,
     0.3867595975733312,
     0.40196430872435424,
     0.41273177972386804,
     0.4261015144967609,
     0.43656822842527765,
     0.4469021767052227,
     0.459964138971406,
     0.4704055433504226,
     0.48695070780934013,
     0.4968462532016223,
     0.5054890101828592,
     0.5208317501806548,
     0.5294621919640211,
     0.5433584855819523,
     0.5525432582302757,
     0.565885155044349,
     0.5737984876723802,
     0.5815230586346973,
     0.5932794853459584,
     0.5994796573314644,
     0.6121011499925711,
     0.6196018539881873,
     0.6291036031105655,
     0.6381142931820653,
     0.6484119215487908,
     0.6585709311231009,
     0.667210870097033,
     0.6765885123482028,
     0.6843795152263478,
     0.6928500106821007,
     0.703207368370736,
     0.7107627353747126,
     0.7194796232595473,
     0.7254257883076307,
     0.7348632217203577,
     0.7422873717497027,
     0.7498811753252941,
     0.7571756647521752,
     0.7639210094237193,
     0.775716856546317,
     0.7829129541270454,
     0.7898635188615157,
     0.8006472906165781,
     0.8069716857427258,
     0.8158230654861381,
     0.8215737908807574,
     0.8355822222209778,
     0.8440699374073982,
     0.8507324145295969,
     0.8608182759613772,
     0.8672532058805419,
     0.877732834366495,
     0.885106229686213,
     0.8946637640395855,
     0.9008007325712897,
     0.9069337905136801,
     0.9146532279976126,
     0.9214289635316175,
     0.9279813775526724,
     0.9326110162459114,
     0.9367850563848358,
     0.9471572851574501,
     0.9505788768681399,
     0.9551345541396817,
     0.9624576069054093,
     0.9681605520531362,
     0.9723423838140108,
     0.9764477343632881,
     0.9845449391710134,
     0.9887761959124717,
     0.9929937463991345,
     0.9965232557476271,
     1.0
    ],
    "Receiver Only": [
     0.0,
     0.010056165782020548,
     0.023159948451445866,
     0.038526982506693105,
     0.05091085923131608,
     0.06310377111882429,
     0.07384734908451372,
     0.0846086793209882,
     0.1006123826278008,
     0.11313640069364271,
     0.1303805790264859,
     0.141708993104071,
     0.15489679617873695,
     0.1656710001835297,
     0.17674903975390105,
     0.1905713346458473,
     0.20264095031252818,
     0.21435739372119628,
     0.22450830792614423,
     0.23423139758266462,
     0.24404973479647088,
     0.25420064900141887,
     0.26667328516106564,
     0.2763878600342192,
     0.28779159696298495,
     0.2961904923355734,
     0.304911454361296,
     0.3159541383417175,
     0.32441704069465976,
     0.33633123554314265,
     0.34517714286365486,
     0.35704691686171874,
     0.36552361047134146,
     0.37361792014052414,
     0.38433550097730584,
     0.39233625512875336,
     0.4034043511740281,
     0.4114606635266597,
     0.4195671755734007,
     0.43067969246909443,
     0.43872392183681735,
     0.4493641933336645,
     0.45779277203353963,
     0.46853302258199,
     0.476961601281865,
     0.48496235543331245,
     0.4954814027867184,
     0.5037887573431522,
     0.5144077837481613,
     0.522715138304595,
     0.5334665465081021,
     0.5410682855101876,
     0.5500757395422577,
     0.5615763665702241,
     0.570702350276547,
     0.5824000257512734,
     0.590873185552024,
     0.599774169901202,
     0.6110497975720238,
     0.6195850006141554,
     0.6302128021997365,
     0.6381576112236423,
     0.6492141829917942,
     0.6572647499109936,
     0.6652874462417023,
     0.6762995971594354,
     0.6842444061833411,
     0.6949902645535313,
     0.7029376100133389,
     0.7109641109979001,
     0.7220235417857614,
     0.7299721554635198,
     0.7410325318855243,
     0.7489811455632828,
     0.7596471638932436,
     0.7681293600147231,
     0.7760779736924815,
     0.7871383501144861,
     0.7950869637922444,
     0.805699762552981,
     0.8140345246846832,
     0.8245783772762196,
     0.8324418396432188,
     0.8407331265586455,
     0.8512361062710445,
     0.8596052804932742,
     0.8701491330848106,
     0.8780125954518097,
     0.8864096402625299,
     0.8969126199749289,
     0.905325269413434,
     0.9158691220049702,
     0.9237325843719694,
     0.934663388632796,
     0.9425885483521638,
     0.9511063394672062,
     0.961474749105382,
     0.9694055458955955,
     0.9806050105541578,
     0.9887371333188929,
     1.0
    ],
    "PropUQ-MAS": [
     0.0,
     0.012303154733344236,
     0.022001545284582945,
     0.03879362552041337,
     0.04837815660152976,
     0.06379804778808357,
     0.07951498976325017,
     0.09058014261944607,
     0.10537973769564474,
     0.11522497542536109,
     0.12785230013882068,
     0.14073654881900513,
     0.15898219796452162,
     0.1758300328215137,
     0.19228775256233147,
     0.20511205330395527,
     0.21532387227058666,
     0.22683651909656247,
     0.241571471626584,
     0.2514574015087364,
     0.262498015658193,
     0.27186153669349133,
     0.2872832217072984,
     0.2996900940533865,
     0.31363246058105565,
     0.3225659976143591,
     0.33293489814073596,
     0.34462457958129067,
     0.3548134593444473,
     0.36926118654121143,
     0.37784982833596825,
     0.3884960654106312,
     0.3970367033738746,
     0.4079785536316768,
     0.4188361648524427,
     0.4280501308793659,
     0.43882564815100406,
     0.44789260131685754,
     0.45697319793316216,
     0.47165016876746996,
     0.4820380950261445,
     0.49601257916328656,
     0.5039537818838765,
     0.5149520718384132,
     0.5235258051694163,
     0.5313262051602068,
     0.5428643156445099,
     0.5511864179933659,
     0.5598906155639335,
     0.5683319809541427,
     0.5769825064733509,
     0.5842654298083594,
     0.591350523693749,
     0.6020187504192596,
     0.6100017232702867,
     0.6207610763546154,
     0.6298875809230565,
     0.638482238001034,
     0.6512098161742643,
     0.6598642423221075,
     0.6708228189851053,
     0.6798357838548089,
     0.6914517855313123,
     0.6977217188619586,
     0.7031883395067063,
     0.7123644360491714,
     0.7195595205287924,
     0.7291794086763047,
     0.7372552229899112,
     0.744245464903953,
     0.7549856812710625,
     0.7630614955846688,
     0.7734270958872895,
     0.7800646220374863,
     0.7908088718627261,
     0.7999013259899672,
     0.8080604290814496,
     0.8193701777717751,
     0.8264973530789592,
     0.8352065197915068,
     0.8418958861879745,
     0.8510195053347518,
     0.8574179398016095,
     0.864224617580745,
     0.8735033352366701,
     0.8806045924803876,
     0.8900503646312008,
     0.896434288662369,
     0.9031376318317551,
     0.9120982314499848,
     0.9185446488375055,
     0.9273048403013456,
     0.9337887144710693,
     0.9434474754394268,
     0.949794198516031,
     0.9570977076746833,
     0.9661694352394079,
     0.9732402152101732,
     0.9835719888099129,
     0.9904392666653494,
     1.0
    ],
    "random": [
     0.0,
     0.00793601793393458,
     0.016617756420352996,
     0.02840989759876407,
     0.03709163608518248,
     0.04846477193462156,
     0.05769564936905472,
     0.06637738785547313,
     0.07816952903388419,
     0.08685126752030262,
     0.09827050756522349,
     0.10750138499965664,
     0.1188286261315777,
     0.12808549394138208,
     0.13676723242780048,
     0.14814036827723956,
     0.15737124571167269,
     0.1686984868435938,
     0.17784512537650218,
     0.1865268638629206,
     0.19794610390784148,
     0.2070927424407499,
     0.2185042224741957,
     0.2271859609606141,
     0.23902399685654319,
     0.24781596461985755,
     0.256962603152766,
     0.26837408318621175,
     0.27705582167263015,
     0.28889385756855923,
     0.2976217002504595,
     0.3094138414288705,
     0.3181798188168137,
     0.3268615573032322,
     0.33832548171393856,
     0.347007220200357,
     0.35879936137876806,
     0.3675653387667112,
     0.3763573065300256,
     0.38819534242595466,
     0.39692318510785485,
     0.4082504262397759,
     0.4173970647726843,
     0.4288544395236481,
     0.43800107805655664,
     0.446682816542975,
     0.45801005767489605,
     0.46715669620780453,
     0.4786140709587683,
     0.4877607094916767,
     0.4993296228909917,
     0.5080113613774101,
     0.5171579999103186,
     0.5286153746612823,
     0.5377620131941908,
     0.5490892543261119,
     0.5577709928125302,
     0.5669176313454387,
     0.5783750060964024,
     0.5875216446293109,
     0.5988949899567139,
     0.607576728443132,
     0.6194147643390613,
     0.6282067321023757,
     0.6369727094903186,
     0.6487648506687299,
     0.6574465891551482,
     0.6689105135658547,
     0.6775922520522732,
     0.6863582294402163,
     0.6981964748141092,
     0.7068782133005276,
     0.7187162491964566,
     0.7273979876828752,
     0.738809467716321,
     0.7480663355261252,
     0.7567480740125436,
     0.7685861099084729,
     0.777267848394891,
     0.7886793284283369,
     0.7978720711567271,
     0.8092452070061662,
     0.8179269454925846,
     0.8270735840254932,
     0.8384008251574141,
     0.8476317025918472,
     0.8590048384412863,
     0.8676865769277049,
     0.8769434447375092,
     0.8882706858694303,
     0.8975476674993451,
     0.9089208033487842,
     0.9176025418352027,
     0.9293946830136135,
     0.9380764215000323,
     0.9473072989344653,
     0.9586804347839044,
     0.9673621732703227,
     0.9791543144487337,
     0.9878360529351523,
     1.0
    ],
    "perfect": [
     0.0,
     0.028974223229607028,
     0.059816493069989964,
     0.09637526862687865,
     0.12721753846726158,
     0.16242876886217208,
     0.19538338418839446,
     0.2262256540287774,
     0.26278442958566606,
     0.293626699426049,
     0.3289225536679596,
     0.36187716899418204,
     0.3969929431080692,
     0.4266873520759786,
     0.4488281493594673,
     0.47231447560262335,
     0.48833969534196303,
     0.5071954179118057,
     0.5232206376511453,
     0.5378028559474837,
     0.5568386586453495,
     0.5728638783846894,
     0.5917196009545319,
     0.6063018192508702,
     0.6266959995447375,
     0.6412782178410759,
     0.6573034375804155,
     0.6761591601502581,
     0.6907413784465963,
     0.7111355587404635,
     0.725802400883802,
     0.746101124896646,
     0.7606833431929843,
     0.773822560046321,
     0.7868973549447404,
     0.7952265669880724,
     0.8078292833049087,
     0.8161584953482408,
     0.8244877073915727,
     0.8371858799894323,
     0.8455997158797645,
     0.8582024321966008,
     0.8665316442399327,
     0.8792298168377926,
     0.8875590288811245,
     0.8958882409244564,
     0.9084909572412927,
     0.9168201692846247,
     0.9295183418824844,
     0.9357475157433041,
     0.9462800707399235,
     0.9508269077284801,
     0.9546280325619291,
     0.9627026616688821,
     0.9665037865023306,
     0.9735629294452823,
     0.975333081950729,
     0.9771032344561755,
     0.9831468912351267,
     0.9849170437405732,
     0.990960700519524,
     0.9927308530249707,
     0.9987745098039215,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0
    ]
   }
  },
  "sequential MedQA->GSM8K": {
   "settings": [
    "sequential/gsm8k/0.6B/transferred/medqa",
    "sequential/gsm8k/1.7B/transferred/medqa",
    "sequential/gsm8k/4B/transferred/medqa"
   ],
   "at_20": {
    "Interaction-effect propagation": 0.3120140839590065,
    "Receiver-text": 0.2537997796173355,
    "Receiver Only": 0.24410284474104874,
    "PropUQ-MAS": 0.3362565297011155,
    "random": 0.19848365382635194,
    "perfect": 0.8701298701298702
   },
   "curves": {
    "Interaction-effect propagation": [
     0.0,
     0.035182163409357904,
     0.05126918724164851,
     0.08836003672492486,
     0.1057754000955378,
     0.1268938876512026,
     0.14719525390781846,
     0.16182396044702413,
     0.1767987224097379,
     0.19517360309098689,
     0.20544515725238613,
     0.21717751235823524,
     0.2281184105624725,
     0.24211833936446672,
     0.2572661290389346,
     0.26595725304847506,
     0.2716758603161357,
     0.2817921862672293,
     0.2902059692076904,
     0.30217509907699236,
     0.3120140839590065,
     0.3223493851721046,
     0.3351252877931019,
     0.34017455101792454,
     0.35460208179657404,
     0.3644410666785882,
     0.37505370896076573,
     0.3841546354455132,
     0.3884658402730692,
     0.3996435132407594,
     0.40333628887845757,
     0.41125375548783466,
     0.4203190829696854,
     0.4288015802645751,
     0.44284745661681973,
     0.45184406974424185,
     0.45830073540916905,
     0.4688955781898983,
     0.48127947783713704,
     0.48921474394796255,
     0.5000869277977712,
     0.5064926786097182,
     0.5172783486036497,
     0.5274633889091721,
     0.5323218249207923,
     0.545079928040341,
     0.5557612846769474,
     0.562732066174407,
     0.5725888505578695,
     0.5810891473542076,
     0.590276587694832,
     0.5960639093169213,
     0.6054421768707483,
     0.6141155013788404,
     0.6213127090923992,
     0.6307418914992065,
     0.6402575877618907,
     0.6481928538727163,
     0.6619154416056309,
     0.6755184001311368,
     0.6847058404717613,
     0.6932061372680994,
     0.7025488058190295,
     0.7122834773437184,
     0.719340772697055,
     0.7308135862352728,
     0.7359671628174209,
     0.7452411170139225,
     0.7573832745949786,
     0.768873887634645,
     0.777374184430983,
     0.7859609950831982,
     0.7953036636341283,
     0.8024652723447905,
     0.8073593073593074,
     0.8143656878596639,
     0.8224561821807949,
     0.8325725081318885,
     0.8459668399427436,
     0.8523725907546905,
     0.8646190616930719,
     0.8703376689607326,
     0.8765703920609256,
     0.8846252873791599,
     0.8910997525455358,
     0.8980883335444436,
     0.9043032571431882,
     0.9115513797097274,
     0.9202247042178197,
     0.9245868238983558,
     0.931096888067628,
     0.9360596374365736,
     0.9405260704744354,
     0.9476189648306687,
     0.9504693687137747,
     0.9575266640671116,
     0.9610464119930557,
     0.9689638786024329,
     0.980609719852405,
     0.9913953898463365,
     1.0
    ],
    "Receiver-text": [
     0.0,
     0.014974761962713768,
     0.02093511129655708,
     0.03249443869065212,
     0.041236477553172904,
     0.06029601812734343,
     0.07460143604721918,
     0.08621167829429448,
     0.09557214634667303,
     0.10795604599391173,
     0.11751768980684645,
     0.12612229996050994,
     0.13740428628552553,
     0.15057219188028137,
     0.1689470725615304,
     0.18758149481041045,
     0.20434034633690398,
     0.21898685237755808,
     0.23415244155347423,
     0.24212082301583163,
     0.2537997796173355,
     0.26581982433961776,
     0.27926507100345305,
     0.29418891811318665,
     0.3108484235850845,
     0.32362432620608184,
     0.3364358278299759,
     0.3456054686691519,
     0.35899980048000707,
     0.363893835494524,
     0.3760691084271119,
     0.38555168933826417,
     0.3904966392057614,
     0.3962839608278507,
     0.40478425762418874,
     0.4146232425062029,
     0.4232456521613148,
     0.4310766049148149,
     0.4383069279799056,
     0.4468759391306724,
     0.4568192373700119,
     0.46617970542239046,
     0.4770162902693023,
     0.48435092669171836,
     0.49077447700511384,
     0.498605429758614,
     0.5060087805354586,
     0.517995709906209,
     0.5252260329712998,
     0.5389664202056629,
     0.548978432799431,
     0.5623727646102861,
     0.5746014360472191,
     0.5788770418718784,
     0.5873951381696648,
     0.5981808081635965,
     0.6064902777467321,
     0.6177900635731961,
     0.628713162275985,
     0.6396718599816706,
     0.6445302959932908,
     0.652361248746791,
     0.6659973226238286,
     0.6752534773188819,
     0.6880115804384307,
     0.700614455347674,
     0.7091325516454604,
     0.7170500182548375,
     0.726820288782423,
     0.7345647276800461,
     0.7447497679855685,
     0.7535096063495375,
     0.7600018710173616,
     0.7643817901993462,
     0.7751496606918292,
     0.7854212148532286,
     0.7962068848471603,
     0.8062366969423769,
     0.8111307319568937,
     0.8190837975691676,
     0.8249067181941537,
     0.8298694675630992,
     0.836840249060559,
     0.8446712018140591,
     0.8531714986103971,
     0.8617761087640606,
     0.8661382284445968,
     0.8702586060589502,
     0.8810442760528819,
     0.8883101981208695,
     0.8975841523173709,
     0.9083011079568739,
     0.9170253473179463,
     0.9266047906323293,
     0.9371131195571816,
     0.9470386182950726,
     0.9553302883767599,
     0.9603617521001343,
     0.9719210794942293,
     0.979237916415197,
     1.0
    ],
    "Receiver Only": [
     0.0,
     0.017348161351007297,
     0.03080461086780764,
     0.04203766020202413,
     0.053597435990455106,
     0.06115632758147882,
     0.07105061768836761,
     0.08094051161039366,
     0.09356716292183027,
     0.10381154299685569,
     0.12064116816182992,
     0.1354281366381663,
     0.14755401531031995,
     0.15966416733535366,
     0.1733123332440802,
     0.1869604991528068,
     0.2040308984840026,
     0.2127718287712079,
     0.22406687161252573,
     0.23408485817678723,
     0.24410284474104874,
     0.2553978875823666,
     0.2657459616198085,
     0.2757639481840701,
     0.28705899102538784,
     0.2973942512755298,
     0.3086892941168476,
     0.3190373681542895,
     0.32905535471855113,
     0.3403503975598689,
     0.35036838412413046,
     0.36166342696544834,
     0.37070419804586746,
     0.37859781730496705,
     0.3877684928411229,
     0.39566211210022245,
     0.40483278763637837,
     0.4128930814990304,
     0.42110397444401043,
     0.43027464998016635,
     0.4381682692392659,
     0.44606188849836553,
     0.45523256403452134,
     0.4632928578971734,
     0.47246353343332936,
     0.4803571526924289,
     0.48825077195152855,
     0.4974214474876843,
     0.5054817413503364,
     0.5146524168864923,
     0.5228633098314723,
     0.5299235560728092,
     0.5411945300358743,
     0.5518996257673985,
     0.5635261887532211,
     0.5738756954619877,
     0.5842252021707542,
     0.595851765156577,
     0.6065568608881011,
     0.6170860799527849,
     0.6258505343310171,
     0.6346149887092493,
     0.644656499364538,
     0.6537382274286504,
     0.6627363437272916,
     0.6727778543825802,
     0.6815423087608123,
     0.6915838194161009,
     0.7003482737943331,
     0.7093463900929743,
     0.7193879007482629,
     0.728152355126495,
     0.7381938657817836,
     0.7469583201600157,
     0.755956436458657,
     0.766315220799826,
     0.7750796751780582,
     0.7851211858333467,
     0.7938856402115788,
     0.8028837565102201,
     0.8129252671655086,
     0.8216897215437409,
     0.830454175921973,
     0.8404956865772615,
     0.8492601409554937,
     0.8595353135311913,
     0.8682997679094234,
     0.8770642222876557,
     0.8874230066288246,
     0.8961874610070569,
     0.9064626335827541,
     0.9152270879609864,
     0.9239915423392188,
     0.9340330529945072,
     0.9427975073727395,
     0.9530726799484369,
     0.9618371343266691,
     0.9706015887049015,
     0.98064309936019,
     0.9894075537384222,
     1.0
    ],
    "PropUQ-MAS": [
     0.0,
     0.018553633862991595,
     0.0245816910188683,
     0.03979361409080285,
     0.053521397325183906,
     0.07451546349997296,
     0.09967687695742773,
     0.1142099629190851,
     0.12564403149601086,
     0.13732547174887966,
     0.14467790767274416,
     0.16299628528544188,
     0.18656944827340696,
     0.2207198201174105,
     0.2482020433827663,
     0.26714885378109704,
     0.2810691747307777,
     0.297417344337946,
     0.32058065329037416,
     0.32986159293874623,
     0.3362565297011155,
     0.3458555228213327,
     0.355357361344041,
     0.3712569835147101,
     0.3816262591911772,
     0.3908243225163079,
     0.40552260252177935,
     0.4175904473666952,
     0.4285821260752039,
     0.4364991685765464,
     0.44279848476136735,
     0.45239453767666,
     0.4593103549535686,
     0.4678769997373604,
     0.4748202678977757,
     0.48392803822269315,
     0.48870680421860624,
     0.4946978698573834,
     0.5018559665261871,
     0.5097960448939389,
     0.5166823524710779,
     0.5266018454212879,
     0.5338866711997351,
     0.5396491853575829,
     0.547035867838201,
     0.5529962750174096,
     0.559136750295099,
     0.5678711242663174,
     0.5757713559609788,
     0.5845057299321972,
     0.5924581222044675,
     0.5997302518683645,
     0.6075795998867147,
     0.6145267267090567,
     0.622376074727407,
     0.6306719929417323,
     0.6407183089737433,
     0.6510151829449615,
     0.6618647118283781,
     0.6705677102975884,
     0.6794719580565071,
     0.6894429728836987,
     0.6993382404292143,
     0.7057222995095619,
     0.7119335569975377,
     0.7190995977768333,
     0.7252118677655162,
     0.7323779085448118,
     0.7384901785334946,
     0.7447014360214702,
     0.7518674768007662,
     0.7579797467894487,
     0.7651457875687445,
     0.771417465997847,
     0.7826320916319026,
     0.7939857127086594,
     0.8028272094635621,
     0.8130314050288489,
     0.8197384900107855,
     0.8258417611358961,
     0.8335088646885418,
     0.8406376281573588,
     0.847766391626176,
     0.8560133547239538,
     0.8632119161009815,
     0.8716467966439411,
     0.8788453580209685,
     0.8860439193979962,
     0.8943854922819817,
     0.9024739769886917,
     0.910827362721241,
     0.9193819977434986,
     0.9278721694550498,
     0.9372710695081233,
     0.9456161987705843,
     0.9552858447286264,
     0.9636309739910872,
     0.9719761032535482,
     0.981375003306622,
     0.9898329433628197,
     1.0
    ],
    "random": [
     0.0,
     0.009381595745282576,
     0.018763191490565153,
     0.02953948737531774,
     0.03892108312060031,
     0.04830267886588289,
     0.05933169145520965,
     0.06871328720049223,
     0.0794895830852448,
     0.08887117883052738,
     0.09825277457580998,
     0.10928178716513674,
     0.1186633829104193,
     0.12977036662585975,
     0.13915196237114233,
     0.14853355811642488,
     0.1595625707057516,
     0.1689441664510342,
     0.17972046233578678,
     0.1891020580810694,
     0.19848365382635194,
     0.20925994971110454,
     0.2188942621609613,
     0.22827585790624386,
     0.23905215379099645,
     0.24876443736696685,
     0.2595407332517195,
     0.2691750457015762,
     0.27855664144685877,
     0.28933293733161136,
     0.29871453307689394,
     0.30949082896164654,
     0.3191251414115032,
     0.32850673715678586,
     0.33928303304153845,
     0.348664628786821,
     0.35944092467157357,
     0.36907523712143037,
     0.37878752069740074,
     0.38956381658215333,
     0.3989454123274359,
     0.40832700807271854,
     0.41910330395747114,
     0.42873761640732777,
     0.4395139122920804,
     0.44889550803736306,
     0.4582771037826456,
     0.4690533996673982,
     0.47868771211725497,
     0.48946400800200746,
     0.4991762915779779,
     0.5085578873232605,
     0.5193341832080131,
     0.5289684956578699,
     0.5397447915426223,
     0.5491263872879051,
     0.5585079830331875,
     0.5692842789179401,
     0.5789185913677969,
     0.5896948872525495,
     0.599076482997832,
     0.6084580787431145,
     0.6192343746278673,
     0.6289466582038377,
     0.6385809706536943,
     0.6493572665384469,
     0.6587388622837295,
     0.6695151581684821,
     0.6788967539137647,
     0.6885310663636215,
     0.6993073622483741,
     0.7086889579936567,
     0.7194652538784091,
     0.7288468496236918,
     0.7384811620735485,
     0.749588145788989,
     0.7589697415342714,
     0.7697460374190243,
     0.7791276331643067,
     0.7887619456141635,
     0.7995382414989161,
     0.8089198372441987,
     0.8183014329894812,
     0.8290777288742338,
     0.8384593246195164,
     0.8494883372088431,
     0.8588699329541255,
     0.8682515286994082,
     0.8793585124148486,
     0.8887401081601313,
     0.8997691207494579,
     0.9091507164947407,
     0.9185323122400232,
     0.9293086081247757,
     0.9386902038700583,
     0.9497192164593851,
     0.9591008122046677,
     0.9684824079499502,
     0.9792587038347028,
     0.9886402995799853,
     1.0
    ],
    "perfect": [
     0.0,
     0.05743816329014264,
     0.11487632658028528,
     0.17664349419943226,
     0.23408165748957488,
     0.2915198207797175,
     0.35529502052737855,
     0.41273318381752117,
     0.47450035143666813,
     0.5319385147268108,
     0.5893766780169534,
     0.6531518777646145,
     0.7105900410547571,
     0.7645846217274789,
     0.7959183673469387,
     0.8181818181818182,
     0.8311688311688311,
     0.8398268398268399,
     0.8528138528138528,
     0.8614718614718614,
     0.8701298701298702,
     0.8831168831168831,
     0.8917748917748917,
     0.9004329004329005,
     0.9134199134199134,
     0.9220779220779222,
     0.935064935064935,
     0.9437229437229439,
     0.9523809523809524,
     0.9653679653679653,
     0.9740259740259741,
     0.987012987012987,
     0.9956709956709956,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0
    ]
   }
  },
  "sequential MedQA->WebQA": {
   "settings": [
    "sequential/webqa/0.6B/transferred/medqa",
    "sequential/webqa/1.7B/transferred/medqa",
    "sequential/webqa/4B/transferred/medqa"
   ],
   "at_20": {
    "Interaction-effect propagation": 0.22809262741204694,
    "Receiver-text": 0.22360335114539584,
    "Receiver Only": 0.23181285646731023,
    "PropUQ-MAS": 0.23027657416486916,
    "random": 0.19987005661546975,
    "perfect": 0.3671777531347388
   },
   "curves": {
    "Interaction-effect propagation": [
     0.0,
     0.010945255127898075,
     0.02392852494887032,
     0.03694487688650067,
     0.04789071682898725,
     0.05957713838277517,
     0.07026468485896341,
     0.08162985396749933,
     0.0935715508311261,
     0.1056353755837091,
     0.11791998976063427,
     0.12994252040231002,
     0.14098823855111794,
     0.15109104527796624,
     0.16224625739618323,
     0.1735103786692208,
     0.18593057360889953,
     0.19636162810431346,
     0.20606536676432022,
     0.21667329613339495,
     0.22809262741204694,
     0.23901418204671301,
     0.24962735229533592,
     0.2601081470355678,
     0.27094070293969424,
     0.28139463897409006,
     0.2925308066640347,
     0.30349510622020515,
     0.3136690839202562,
     0.3234102795804607,
     0.3336451806342799,
     0.34331962724657966,
     0.35292465732944217,
     0.36255338790553654,
     0.3733331854083855,
     0.3836198623322083,
     0.3928413128472121,
     0.40265775073099047,
     0.41277138989186196,
     0.42318782188430165,
     0.4337442095230344,
     0.44362419120035496,
     0.45216481382864854,
     0.46239033325904155,
     0.47275522352113925,
     0.48289291385016964,
     0.49290847629024376,
     0.5027630030305669,
     0.5127129860519134,
     0.521235149066523,
     0.5303787369181788,
     0.5406983088607565,
     0.5498427156666624,
     0.559646285491232,
     0.5698609724876019,
     0.5784651389094376,
     0.5875694682753716,
     0.5967004692492387,
     0.6060440476531986,
     0.615273125347863,
     0.6252154811895488,
     0.6338024046686362,
     0.6424001605817468,
     0.6516921972553648,
     0.6615543511753486,
     0.6718428295846953,
     0.6802490881211707,
     0.6890142902427575,
     0.6996998481355187,
     0.7090905463445227,
     0.7198741339163227,
     0.7288130056572077,
     0.7389919900971454,
     0.7476005784442791,
     0.7558115024934099,
     0.7648572477639298,
     0.7737712493824058,
     0.7831127921611803,
     0.7927547414714105,
     0.8010400887898652,
     0.810549709633463,
     0.8193377932940314,
     0.8289735662351979,
     0.8382968835399501,
     0.8465447268164487,
     0.8557960541937479,
     0.867223597466649,
     0.8782374031279758,
     0.8904857299338803,
     0.8999399719364264,
     0.9108029895174369,
     0.9200511116403737,
     0.9310268754869143,
     0.9386319797332473,
     0.9471890263500389,
     0.9563926020659475,
     0.9650445201491741,
     0.973879138800198,
     0.9822689733481753,
     0.9907606746859008,
     1.0
    ],
    "Receiver-text": [
     0.0,
     0.0131876352568161,
     0.025680404938536173,
     0.03820305148255181,
     0.04978837815908288,
     0.06074825578995522,
     0.07204662880882792,
     0.08405832701648047,
     0.09412543118689659,
     0.10557580895702108,
     0.11728908921664506,
     0.12891313660606782,
     0.13932315808978235,
     0.14950214252972,
     0.1606471070285023,
     0.17180994632637994,
     0.18245095781211276,
     0.1931244665999153,
     0.2036834746784221,
     0.21357311916058894,
     0.22360335114539584,
     0.23438815538813138,
     0.24488361967309602,
     0.25405352845775786,
     0.2647976234041746,
     0.27560350770036807,
     0.2860032815646479,
     0.29689938126231646,
     0.30766956300207776,
     0.3188590739078883,
     0.3306740338593577,
     0.34033264129774765,
     0.3495470494476793,
     0.35925457817663714,
     0.3683919896592293,
     0.3780830943996889,
     0.38670513562062,
     0.39600037754860057,
     0.40520016319555796,
     0.41457881229960325,
     0.4244670059711729,
     0.4353200100724102,
     0.4444682539890257,
     0.4537526634829831,
     0.4637064365732806,
     0.4720128169034347,
     0.4811744666520888,
     0.49175694108416607,
     0.5016038406448285,
     0.5111974534790793,
     0.5215863949093359,
     0.5311202540189955,
     0.5411733205010258,
     0.5505664050101423,
     0.5607211041422594,
     0.5705164619725801,
     0.5798453708318073,
     0.5903686763538819,
     0.6005909905299124,
     0.6115336252180364,
     0.620935740675652,
     0.6321615389524834,
     0.6419970212645341,
     0.6515429294791524,
     0.661874737624592,
     0.6707143630155027,
     0.679389162637711,
     0.6876777152105283,
     0.6966540909933694,
     0.7059244627989413,
     0.7141875133930026,
     0.7224760659658198,
     0.7316816773069137,
     0.7400726814840679,
     0.7488054333453436,
     0.7588336297049648,
     0.7684629450956478,
     0.7775482300333095,
     0.7858437779294404,
     0.7969638723058137,
     0.8075387195582304,
     0.818035353472372,
     0.8280820094456772,
     0.8379192932432521,
     0.8464617173570694,
     0.8549253433180235,
     0.865783938973736,
     0.8742296901355947,
     0.8854809433494234,
     0.8956701754087959,
     0.9053674565183191,
     0.9150629831840766,
     0.925020008570495,
     0.9342909651906554,
     0.9421551818575367,
     0.9511233456461287,
     0.959863724687065,
     0.9692728825097529,
     0.9800775501350106,
     0.9889917858931483,
     1.0
    ],
    "Receiver Only": [
     0.0,
     0.0144631887081856,
     0.02711410721685357,
     0.04004928891533355,
     0.05262660570165201,
     0.06562810752818678,
     0.07785528604204285,
     0.09008246455589893,
     0.102309643069755,
     0.11534639758980597,
     0.12793917970549648,
     0.13880402521314655,
     0.14939121400837294,
     0.16045861140236461,
     0.17079501568017105,
     0.1810280841587654,
     0.19112789008610284,
     0.20122769601344026,
     0.21132750194077768,
     0.22142730786811507,
     0.23181285646731023,
     0.24191266239464762,
     0.25201246832198504,
     0.2620867298992218,
     0.27178700117690835,
     0.2813574997816643,
     0.2909279983864203,
     0.3004984969911763,
     0.3100689955959323,
     0.3197727567519452,
     0.3294736810055278,
     0.3390441796102837,
     0.3486146782150397,
     0.3581851768197957,
     0.3678889379758086,
     0.37745943658056463,
     0.38702993518532064,
     0.39660043379007665,
     0.40617093239483265,
     0.41587469355084555,
     0.4255756178044281,
     0.43514611640918416,
     0.4447166150139401,
     0.45442037616995307,
     0.463990874774709,
     0.473561373379465,
     0.48313187198422103,
     0.49270237058897703,
     0.5024061317449898,
     0.5119766303497459,
     0.5219269378189249,
     0.5314974364236807,
     0.5410679350284368,
     0.5507716961844498,
     0.5603421947892057,
     0.5699126933939618,
     0.5794831919987177,
     0.5890536906034737,
     0.5987574517594866,
     0.6083279503642426,
     0.6180288746178252,
     0.6275993732225812,
     0.637303134378594,
     0.6468736329833501,
     0.6564441315881061,
     0.666014630192862,
     0.6755851287976179,
     0.6852888899536308,
     0.6948593885583869,
     0.704429887163143,
     0.7141308114167254,
     0.7237013100214815,
     0.7334050711774944,
     0.7429755697822503,
     0.7525460683870063,
     0.7621165669917623,
     0.7716870655965185,
     0.7813908267525314,
     0.7909613253572872,
     0.8003721652543697,
     0.809817635575675,
     0.8192552988855654,
     0.8285703435580439,
     0.8378853882305225,
     0.847200432903001,
     0.8565154775754795,
     0.8659531408853699,
     0.8752681855578485,
     0.8845832302303269,
     0.8938982749028056,
     0.9033437452241108,
     0.9127814085340012,
     0.9220964532064797,
     0.9314114978789582,
     0.9409116346085429,
     0.9506725299594594,
     0.9595838644092686,
     0.9691009123513895,
     0.9792219382170755,
     0.9893429640827618,
     1.0
    ],
    "PropUQ-MAS": [
     0.0,
     0.013870258737375546,
     0.02684766180322168,
     0.037983186953610075,
     0.04964199359557483,
     0.061823742259004555,
     0.07222825276183448,
     0.08304181662510142,
     0.09534474415860673,
     0.10834058941766733,
     0.1208296297279119,
     0.13332272185811536,
     0.14495458409021386,
     0.15350644051953424,
     0.16195196034665202,
     0.17269898634714695,
     0.18361790509174727,
     0.19507931856300806,
     0.20715537333582176,
     0.21901980609665736,
     0.23027657416486916,
     0.24193357926229106,
     0.25410871917950445,
     0.2653400026151063,
     0.2772508394131385,
     0.28757516122960264,
     0.29895002575628177,
     0.31018366145204346,
     0.3213467629500047,
     0.33161424265210726,
     0.34234472096777485,
     0.3540010981203914,
     0.3648546197665441,
     0.3760296670347161,
     0.3871608673670924,
     0.39729443470896114,
     0.40754366855379565,
     0.417548948970929,
     0.42755422938806226,
     0.437373485238233,
     0.4481998909726293,
     0.45786044274368215,
     0.46712099916868927,
     0.4764992850069585,
     0.4857598414319657,
     0.49502039785697277,
     0.50428095428198,
     0.5142353468516015,
     0.5237025380496473,
     0.5334520460262925,
     0.5431549942749182,
     0.5526924282345586,
     0.5625151773048526,
     0.5725013739769472,
     0.5814660957660914,
     0.5903768801226577,
     0.5993820896022094,
     0.6083013574783024,
     0.6171631761868143,
     0.6259087791900803,
     0.6347758778593963,
     0.643521480862662,
     0.6523832995711739,
     0.6611289025744399,
     0.6698745055777057,
     0.6786201085809718,
     0.6873657115842376,
     0.6962275302927495,
     0.7049731332960154,
     0.7137187362992813,
     0.7225858349685974,
     0.7313314379718633,
     0.7401932566803752,
     0.748938859683641,
     0.7576844626869071,
     0.7670350546246585,
     0.7766570018933189,
     0.7864316792116163,
     0.7950922549003484,
     0.8034998380680468,
     0.8125402867200958,
     0.8215494591678619,
     0.8301385915953645,
     0.8387277240228671,
     0.8478448698649813,
     0.8571298232410486,
     0.8667319378089027,
     0.8761954868075298,
     0.8854742817138535,
     0.8947362807936043,
     0.9041273400918971,
     0.9123219643929327,
     0.9216886080588321,
     0.9317346758426032,
     0.941617906441099,
     0.9527673365319922,
     0.962609430600175,
     0.9718684112994981,
     0.9819200941586234,
     0.9905399328023993,
     1.0
    ],
    "random": [
     0.0,
     0.009952134741618142,
     0.019904269483236283,
     0.029856404224854426,
     0.039808538966472566,
     0.049898357860644754,
     0.05985049260226289,
     0.06980262734388103,
     0.07975476208549918,
     0.08970689682711731,
     0.09993502830773487,
     0.10988716304935302,
     0.11983929779097115,
     0.1297914325325893,
     0.13974356727420742,
     0.1498333861683796,
     0.15978552090999776,
     0.16973765565161592,
     0.17968979039323404,
     0.18964192513485215,
     0.19987005661546975,
     0.20982219135708788,
     0.21977432609870604,
     0.22972646084032414,
     0.23981627973449635,
     0.2497684144761145,
     0.25972054921773263,
     0.2696726839593508,
     0.2796248187009689,
     0.2897146375951411,
     0.29980508492320457,
     0.3097572196648228,
     0.3197093544064409,
     0.32966148914805904,
     0.3397513080422312,
     0.3497034427838493,
     0.3596555775254675,
     0.3696077122670856,
     0.37955984700870377,
     0.3896496659028759,
     0.3997401132309395,
     0.4096922479725576,
     0.41964438271417576,
     0.4297342016083479,
     0.4396863363499661,
     0.4496384710915842,
     0.4595906058332024,
     0.4695427405748205,
     0.4796325594689927,
     0.48958469421061085,
     0.49993115792372295,
     0.509883292665341,
     0.5198354274069593,
     0.5299252463011315,
     0.5398773810427496,
     0.5498295157843677,
     0.5597816505259858,
     0.5697337852676041,
     0.5798236041617763,
     0.5897757389033943,
     0.5998661862314578,
     0.609818320973076,
     0.6199081398672482,
     0.6298602746088663,
     0.6398124093504843,
     0.6497645440921026,
     0.6597166788337208,
     0.6698064977278929,
     0.6797586324695111,
     0.6897107672111291,
     0.6998012145391926,
     0.7097533492808109,
     0.719843168174983,
     0.7297953029166012,
     0.7397474376582194,
     0.7496995723998375,
     0.7596517071414556,
     0.7697415260356278,
     0.7796936607772459,
     0.7896457955188639,
     0.7997362428469277,
     0.8098260617410998,
     0.8197781964827179,
     0.829730331224336,
     0.8396824659659542,
     0.8496346007075722,
     0.8597244196017445,
     0.8696765543433626,
     0.8796286890849808,
     0.889580823826599,
     0.8996712711546625,
     0.9097610900488347,
     0.9197132247904527,
     0.9296653595320711,
     0.9396174942736891,
     0.9495696290153072,
     0.9596594479094794,
     0.9696115826510976,
     0.9795637173927156,
     0.9895158521343338,
     1.0
    ],
    "perfect": [
     0.0,
     0.018276226734022936,
     0.03655245346804587,
     0.05482868020206882,
     0.07310490693609174,
     0.09166750251318456,
     0.10994372924720751,
     0.12821995598123045,
     0.14649618271525336,
     0.16477240944927632,
     0.1835888765673694,
     0.20186510330139232,
     0.22014133003541525,
     0.2384175567694382,
     0.2566937835034611,
     0.27525637908055395,
     0.29353260581457685,
     0.31180883254859987,
     0.3300850592826228,
     0.3483612860166457,
     0.3671777531347388,
     0.38545397986876173,
     0.40373020660278464,
     0.4220064333368076,
     0.4405690289139004,
     0.4588452556479233,
     0.4771214823819463,
     0.4953977091159692,
     0.5136739358499921,
     0.532236531427085,
     0.5507666297021082,
     0.5690428564361311,
     0.5873190831701539,
     0.605595309904177,
     0.6241579054812698,
     0.6424341322152927,
     0.6607103589493156,
     0.6789865856833387,
     0.6972628124173615,
     0.7158254079944543,
     0.7343555062694777,
     0.7526317330035005,
     0.7709079597375235,
     0.7894705553146162,
     0.8077467820486391,
     0.8260230087826622,
     0.8442992355166851,
     0.862575462250708,
     0.8811380578278007,
     0.8931141700142865,
     0.9051799127876589,
     0.9165832872880048,
     0.9279866617883509,
     0.9393900362886968,
     0.9507934107890428,
     0.9591503267973857,
     0.9644607843137255,
     0.9697712418300654,
     0.9750816993464052,
     0.9803921568627452,
     0.9857026143790849,
     0.9910130718954249,
     0.9963235294117648,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0
    ]
   }
  },
  "sequential transfer (all)": {
   "settings": [
    "sequential/gsm8k/0.6B/transferred/medqa",
    "sequential/gsm8k/1.7B/transferred/medqa",
    "sequential/gsm8k/4B/transferred/medqa",
    "sequential/webqa/0.6B/transferred/medqa",
    "sequential/webqa/1.7B/transferred/medqa",
    "sequential/webqa/4B/transferred/medqa"
   ],
   "at_20": {
    "Interaction-effect propagation": 0.2700533556855267,
    "Receiver-text": 0.2387015653813657,
    "Receiver Only": 0.23795785060417948,
    "PropUQ-MAS": 0.2832665519329924,
    "random": 0.19917685522091086,
    "perfect": 0.6186538116323044
   },
   "curves": {
    "Interaction-effect propagation": [
     0.0,
     0.023063709268627993,
     0.03759885609525941,
     0.06265245680571276,
     0.07683305846226253,
     0.09323551301698889,
     0.10872996938339093,
     0.12172690720726174,
     0.135185136620432,
     0.15040448933734799,
     0.1616825735065102,
     0.17356001638027263,
     0.1845533245567952,
     0.1966046923212165,
     0.20975619321755892,
     0.21973381585884796,
     0.2288032169625176,
     0.23907690718577135,
     0.2481356679860053,
     0.2594241976051937,
     0.2700533556855267,
     0.2806817836094088,
     0.29237632004421893,
     0.30014134902674616,
     0.3127713923681341,
     0.32291785282633917,
     0.33379225781240024,
     0.34382487083285923,
     0.35106746209666273,
     0.36152689641061003,
     0.3684907347563688,
     0.3772866913672071,
     0.3866218701495638,
     0.3956774840850558,
     0.4080903210126026,
     0.41773196603822504,
     0.4255710241281905,
     0.43577666446044433,
     0.44702543386449944,
     0.4562012829161321,
     0.4669155686604028,
     0.47505843490503663,
     0.48472158121614917,
     0.49492686108410683,
     0.5025385242209658,
     0.5139864209452554,
     0.5243348804835956,
     0.5327475346024869,
     0.5426509183048914,
     0.5511621482103654,
     0.5603276623065053,
     0.568381109088839,
     0.5776424462687054,
     0.5868808934350361,
     0.5955868407900006,
     0.604603515204322,
     0.6139135280186311,
     0.6224466615609775,
     0.6339797446294148,
     0.6453957627395,
     0.6549606608306552,
     0.6635042709683677,
     0.672474483200388,
     0.6819878372995416,
     0.6904475619362018,
     0.7013282079099841,
     0.7081081254692959,
     0.71712770362834,
     0.7285415613652485,
     0.7389822169895838,
     0.7486241591736529,
     0.757387000370203,
     0.7671478268656369,
     0.7750329253945347,
     0.7815854049263585,
     0.7896114678117968,
     0.7981137157816004,
     0.8078426501465344,
     0.8193607907070769,
     0.8267063397722779,
     0.8375843856632673,
     0.8448377311273819,
     0.8527719791480618,
     0.8614610854595549,
     0.8688222396809921,
     0.8769421938690957,
     0.8857634273049187,
     0.8948943914188515,
     0.9053552170758499,
     0.9122633979173912,
     0.9209499387925325,
     0.9280553745384736,
     0.9357764729806749,
     0.9431254722819581,
     0.9488291975319069,
     0.9569596330665296,
     0.9630454660711149,
     0.9714215087013155,
     0.9814393466002901,
     0.9910780322661187,
     1.0
    ],
    "Receiver-text": [
     0.0,
     0.014081198609764934,
     0.023307758117546627,
     0.03534874508660196,
     0.04551242785612789,
     0.060522136958649324,
     0.07332403242802356,
     0.08513500265538747,
     0.0948487887667848,
     0.10676592747546643,
     0.11740338951174574,
     0.12751771828328887,
     0.13836372218765394,
     0.15003716720500068,
     0.16479708979501637,
     0.1796957205683952,
     0.19339565207450837,
     0.20605565948873664,
     0.21891795811594816,
     0.22784697108821028,
     0.2387015653813657,
     0.2501039898638746,
     0.26207434533827456,
     0.2741212232854722,
     0.28782302349462957,
     0.299613916953225,
     0.3112195546973119,
     0.3212524249657342,
     0.33333468174104236,
     0.34137645470120614,
     0.3533715711432348,
     0.3629421653180059,
     0.3700218443267203,
     0.3777692695022439,
     0.386588123641709,
     0.39635316845294594,
     0.40497539389096743,
     0.4135384912317077,
     0.42175354558773176,
     0.4307273757151379,
     0.4406431216705924,
     0.45074985774740045,
     0.460742272129164,
     0.46905179508735073,
     0.47724045678919724,
     0.48530912333102433,
     0.4935916235937737,
     0.5048763254951876,
     0.5134149368080642,
     0.525081936842371,
     0.5352824138543834,
     0.5467465093146407,
     0.5578873782741224,
     0.5647217234410103,
     0.5740581211559621,
     0.5843486350680882,
     0.5931678242892697,
     0.6040793699635391,
     0.6146520764029487,
     0.6256027425998535,
     0.6327330183344714,
     0.6422613938496372,
     0.6539971719441814,
     0.6633982033990171,
     0.6749431590315114,
     0.6856644091815883,
     0.6942608571415857,
     0.7023638667326829,
     0.7117371898878962,
     0.7202445952394937,
     0.7294686406892854,
     0.7379928361576785,
     0.7458417741621376,
     0.752227235841707,
     0.7619775470185864,
     0.7721274222790967,
     0.7823349149714041,
     0.7918924634878431,
     0.7984872549431671,
     0.8080238349374906,
     0.816222718876192,
     0.8239524105177356,
     0.832461129253118,
     0.8412952475286555,
     0.8498166079837333,
     0.858350726041042,
     0.8659610837091662,
     0.8722441480972725,
     0.8832626097011526,
     0.8919901867648328,
     0.9014758044178449,
     0.9116820455704753,
     0.9210226779442207,
     0.9304478779114924,
     0.9396341507073592,
     0.9490809819706008,
     0.9575970065319125,
     0.9648173173049436,
     0.97599931481462,
     0.9841148511541727,
     1.0
    ],
    "Receiver Only": [
     0.0,
     0.015905675029596448,
     0.0289593590423306,
     0.04104347455867884,
     0.05311202084605356,
     0.0633922175548328,
     0.07445295186520523,
     0.08551148808314629,
     0.09793840299579265,
     0.10957897029333082,
     0.12429017393366319,
     0.13711608092565644,
     0.14847261465934644,
     0.16006138936885914,
     0.17205367446212563,
     0.1839942916557861,
     0.19757939428505275,
     0.20699976239232407,
     0.2176971867766517,
     0.22775608302245112,
     0.23795785060417948,
     0.24865527498850712,
     0.2588792149708968,
     0.26892533904164595,
     0.27942299610114807,
     0.28937587552859706,
     0.299808646251634,
     0.3097679325727329,
     0.3195621751572417,
     0.33006157715590706,
     0.33992103256482903,
     0.3503538032878661,
     0.35965943813045365,
     0.3683914970623814,
     0.37782871540846585,
     0.3865607743403936,
     0.39593136141084956,
     0.4047467576445536,
     0.41363745341942154,
     0.423074671765506,
     0.431871943521847,
     0.4406040024537748,
     0.4499745895242307,
     0.45885661703356323,
     0.4682272041040192,
     0.476959263035947,
     0.48569132196787485,
     0.49506190903833064,
     0.5039439365476631,
     0.5133145236181191,
     0.5223951238251986,
     0.530710496248245,
     0.5411312325321554,
     0.5513356609759241,
     0.5619341917712134,
     0.5718941944279747,
     0.581854197084736,
     0.5924527278800253,
     0.6026571563237938,
     0.6127070151585138,
     0.6219397044744212,
     0.6311071809659152,
     0.640979816871566,
     0.6503059302060002,
     0.6595902376576989,
     0.669396242287721,
     0.6785637187792152,
     0.6884363546848659,
     0.69760383117636,
     0.7068881386280587,
     0.7167593560824942,
     0.7259268325739883,
     0.7357994684796391,
     0.7449669449711331,
     0.7542512524228315,
     0.764215893895794,
     0.7733833703872883,
     0.7832560062929389,
     0.7924234827844331,
     0.8016279608822949,
     0.8113714513705917,
     0.8204725102146533,
     0.8295122597400085,
     0.8391905374038919,
     0.8482302869292474,
     0.8580253955533353,
     0.8671264543973966,
     0.8761662039227521,
     0.8860031184295759,
     0.8950428679549313,
     0.9049031894034324,
     0.9140042482474938,
     0.9230439977728492,
     0.9327222754367327,
     0.9418545709906412,
     0.9518726049539482,
     0.9607104993679689,
     0.9698512505281455,
     0.9799325187886329,
     0.989375258910592,
     1.0
    ],
    "PropUQ-MAS": [
     0.0,
     0.016211946300183574,
     0.025714676411044985,
     0.038888400522206455,
     0.05158169546037936,
     0.06816960287948876,
     0.0859525648596311,
     0.09862588977209329,
     0.11049438782730879,
     0.12283303058327351,
     0.13275376870032804,
     0.14815950357177862,
     0.1657620161818104,
     0.1871131303184724,
     0.20507700186470915,
     0.219923920064122,
     0.23234353991126247,
     0.246248331450477,
     0.263868013313098,
     0.27444069951770184,
     0.2832665519329924,
     0.2938945510418119,
     0.3047330402617727,
     0.3182984930649082,
     0.3294385493021578,
     0.33919974187295526,
     0.35223631413903056,
     0.36388705440936936,
     0.3749644445126043,
     0.38405670561432687,
     0.39257160286457116,
     0.40319781789852566,
     0.4120824873600563,
     0.4219533333860383,
     0.4309905676324341,
     0.44061123646582717,
     0.44812523638620094,
     0.4561234094141562,
     0.4647050979571247,
     0.473584765066086,
     0.4824411217218536,
     0.492231144082485,
     0.5005038351842123,
     0.5080742351822707,
     0.5163978546350834,
     0.5240083364371911,
     0.5317088522885395,
     0.5410532355589595,
     0.5497369470053131,
     0.5589788879792448,
     0.5678065582396928,
     0.5762113400514616,
     0.5850473885957836,
     0.593514050343002,
     0.6019210852467493,
     0.610524436532195,
     0.6200501992879763,
     0.6296582702116319,
     0.6395139440075962,
     0.6482382447438343,
     0.6571239179579517,
     0.6664822268731804,
     0.6758607700001943,
     0.6834256010420009,
     0.6909040312876217,
     0.6988598531789026,
     0.7062887896748768,
     0.7143027194187805,
     0.721731655914755,
     0.7292100861603759,
     0.7372266558846817,
     0.744655592380656,
     0.75266952212456,
     0.7601781628407441,
     0.7701582771594048,
     0.7805103836666589,
     0.7897421056784405,
     0.7997315421202327,
     0.8074153724555669,
     0.8146707996019714,
     0.8230245757043188,
     0.8310935436626102,
     0.8389524916107702,
     0.8473705393734106,
     0.8555283929829813,
     0.8643883099424947,
     0.8727886479149355,
     0.8811197031027628,
     0.8899298869979176,
     0.898605128891148,
     0.9074773514065689,
     0.9158519810682159,
     0.924780388756941,
     0.9345028726753632,
     0.9436170526058417,
     0.9540265906303093,
     0.963120202295631,
     0.9719222572765233,
     0.9816475487326227,
     0.9901864380826094,
     1.0
    ],
    "random": [
     0.0,
     0.009666865243450359,
     0.019333730486900718,
     0.029697945800086084,
     0.039364811043536445,
     0.04910051836326382,
     0.05959109202873627,
     0.06925795727218663,
     0.07962217258537198,
     0.08928903782882236,
     0.09909390144177242,
     0.10958447510724488,
     0.11925134035069522,
     0.12978089957922453,
     0.13944776482267487,
     0.14918347214240224,
     0.15967404580787467,
     0.16934091105132507,
     0.17970512636451041,
     0.18937199160796078,
     0.19917685522091086,
     0.2095410705340962,
     0.21933429412983366,
     0.229001159373284,
     0.23943421676274643,
     0.24926642592154066,
     0.25963064123472607,
     0.26942386483046343,
     0.2790907300739139,
     0.28952378746337626,
     0.2992598090000493,
     0.30962402431323466,
     0.319417247908972,
     0.3290841131524224,
     0.3395171705418849,
     0.34918403578533525,
     0.35954825109852057,
     0.369341474694258,
     0.3791736838530522,
     0.38960674124251465,
     0.3993427627791877,
     0.40900962802263807,
     0.4193738433358234,
     0.42923590900783787,
     0.43960012432102324,
     0.44926698956447364,
     0.458933854807924,
     0.4692980701211093,
     0.47916013579312383,
     0.48952435110630915,
     0.4995537247508504,
     0.5092205899943008,
     0.5195848053074862,
     0.5294468709795007,
     0.5398110862926859,
     0.5494779515361363,
     0.5591448167795866,
     0.569509032092772,
     0.5793710977647866,
     0.589735313077972,
     0.5994713346146449,
     0.6091381998580953,
     0.6195712572475578,
     0.629403466406352,
     0.6391966900020895,
     0.6495609053152748,
     0.6592277705587252,
     0.6696608279481874,
     0.6793276931916378,
     0.6891209167873753,
     0.6995542883937834,
     0.7092211536372338,
     0.719654211026696,
     0.7293210762701466,
     0.739114299865884,
     0.7496438590944132,
     0.7593107243378636,
     0.7697437817273259,
     0.7794106469707763,
     0.7892038705665138,
     0.7996372421729219,
     0.8093729494926492,
     0.8190398147360995,
     0.829404030049285,
     0.8390708952927352,
     0.8495614689582077,
     0.8592971762779351,
     0.8689640415213855,
     0.8794936007499148,
     0.8891604659933651,
     0.8997201959520602,
     0.9094559032717878,
     0.919122768515238,
     0.9294869838284233,
     0.9391538490718737,
     0.9496444227373462,
     0.9593801300570736,
     0.9690469953005239,
     0.9794112106137093,
     0.9890780758571595,
     1.0
    ],
    "perfect": [
     0.0,
     0.03785719501208279,
     0.07571439002416558,
     0.11573608720075053,
     0.15359328221283333,
     0.19159366164645106,
     0.23261937488729303,
     0.2704765698993758,
     0.3104982670759608,
     0.3483554620880436,
     0.38648277729216135,
     0.4275084905330034,
     0.4653656855450862,
     0.5015010892484585,
     0.5263060754251999,
     0.546719098631186,
     0.562350718491704,
     0.5758178361877199,
     0.5914494560482378,
     0.6049165737442536,
     0.6186538116323044,
     0.6342854314928225,
     0.6477525491888382,
     0.661219666884854,
     0.6769944711669069,
     0.6904615888629227,
     0.7060932087234407,
     0.7195603264194564,
     0.7330274441154723,
     0.7488022483975252,
     0.7623963018640412,
     0.7780279217245591,
     0.791495039420575,
     0.8027976549520885,
     0.8120789527406349,
     0.8212170661076463,
     0.8303551794746578,
     0.8394932928416693,
     0.8486314062086807,
     0.8579127039972271,
     0.8671777531347388,
     0.8763158665017502,
     0.8854539798687616,
     0.8947352776573081,
     0.9038733910243196,
     0.913011504391331,
     0.9221496177583425,
     0.9312877311253541,
     0.9405690289139005,
     0.9465570850071433,
     0.9525899563938295,
     0.9582916436440024,
     0.9639933308941754,
     0.9696950181443484,
     0.9753967053945214,
     0.9795751633986928,
     0.9822303921568628,
     0.9848856209150326,
     0.9875408496732027,
     0.9901960784313726,
     0.9928513071895425,
     0.9955065359477123,
     0.9981617647058824,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0
    ]
   }
  }
 }
}

==> analysis/figure_stats.json <==
{
 "fig3b_spearman_rho": 0.15446662947658257,
 "fig3b_p": 0.40671517179600425,
 "fig3b_n": 31
}

==> analysis/ledger.json <==
{
 "settings": [
  "hierarchical/gsm8k/0.6B/in_domain/gsm8k",
  "hierarchical/gsm8k/0.6B/transferred/medqa",
  "hierarchical/gsm8k/1.7B/in_domain/gsm8k",
  "hierarchical/gsm8k/1.7B/transferred/medqa",
  "hierarchical/gsm8k/4B/in_domain/gsm8k",
  "hierarchical/gsm8k/4B/transferred/medqa",
  "hierarchical/medqa/0.6B/in_domain/medqa",
  "hierarchical/medqa/1.7B/in_domain/medqa",
  "hierarchical/medqa/4B/in_domain/medqa",
  "sequential/gsm8k/0.6B/in_domain/gsm8k",
  "sequential/gsm8k/0.6B/transferred/medqa",
  "sequential/gsm8k/1.7B/in_domain/gsm8k",
  "sequential/gsm8k/1.7B/transferred/medqa",
  "sequential/gsm8k/4B/in_domain/gsm8k",
  "sequential/gsm8k/4B/transferred/medqa",
  "sequential/medqa/0.6B/in_domain/medqa",
  "sequential/medqa/1.7B/in_domain/medqa",
  "sequential/medqa/4B/in_domain/medqa",
  "sequential/taubench-airline/0.6B/transferred/gsm8k",
  "sequential/taubench-airline/0.6B/transferred/medqa",
  "sequential/taubench-airline/1.7B/transferred/gsm8k",
  "sequential/taubench-airline/1.7B/transferred/medqa",
  "sequential/taubench-airline/4B/transferred/gsm8k",
  "sequential/taubench-airline/4B/transferred/medqa",
  "sequential/taubench-retail/0.6B/transferred/gsm8k",
  "sequential/taubench-retail/0.6B/transferred/medqa",
  "sequential/taubench-retail/1.7B/transferred/gsm8k",
  "sequential/taubench-retail/1.7B/transferred/medqa",
  "sequential/taubench-retail/4B/transferred/gsm8k",
  "sequential/taubench-retail/4B/transferred/medqa",
  "sequential/webqa/0.6B/in_domain/webqa",
  "sequential/webqa/0.6B/transferred/medqa",
  "sequential/webqa/1.7B/in_domain/webqa",
  "sequential/webqa/1.7B/transferred/medqa",
  "sequential/webqa/4B/in_domain/webqa",
  "sequential/webqa/4B/transferred/medqa",
  "fully_connected/gsm8k/0.6B/in_domain/gsm8k",
  "fully_connected/gsm8k/0.6B/transferred/medqa",
  "fully_connected/gsm8k/1.7B/in_domain/gsm8k",
  "fully_connected/gsm8k/1.7B/transferred/medqa",
  "fully_connected/gsm8k/4B/in_domain/gsm8k",
  "fully_connected/gsm8k/4B/transferred/medqa",
  "fully_connected/medqa/0.6B/in_domain/medqa",
  "fully_connected/medqa/1.7B/in_domain/medqa",
  "fully_connected/medqa/4B/in_domain/medqa",
  "fully_connected/webqa/0.6B/in_domain/webqa",
  "fully_connected/webqa/0.6B/transferred/medqa",
  "fully_connected/webqa/1.7B/in_domain/webqa",
  "fully_connected/webqa/1.7B/transferred/medqa",
  "fully_connected/webqa/4B/in_domain/webqa",
  "fully_connected/webqa/4B/transferred/medqa"
 ],
 "groups": {
  "sequential in-domain": [
   "sequential/gsm8k/0.6B/in_domain/gsm8k",
   "sequential/gsm8k/1.7B/in_domain/gsm8k",
   "sequential/gsm8k/4B/in_domain/gsm8k",
   "sequential/medqa/0.6B/in_domain/medqa",
   "sequential/medqa/1.7B/in_domain/medqa",
   "sequential/medqa/4B/in_domain/medqa",
   "sequential/webqa/0.6B/in_domain/webqa",
   "sequential/webqa/1.7B/in_domain/webqa",
   "sequential/webqa/4B/in_domain/webqa"
  ],
  "hierarchical in-domain": [
   "hierarchical/gsm8k/0.6B/in_domain/gsm8k",
   "hierarchical/gsm8k/1.7B/in_domain/gsm8k",
   "hierarchical/gsm8k/4B/in_domain/gsm8k",
   "hierarchical/medqa/0.6B/in_domain/medqa",
   "hierarchical/medqa/1.7B/in_domain/medqa",
   "hierarchical/medqa/4B/in_domain/medqa"
  ],
  "transfer (excl. \u03c4-bench)": [
   "hierarchical/gsm8k/0.6B/transferred/medqa",
   "hierarchical/gsm8k/1.7B/transferred/medqa",
   "hierarchical/gsm8k/4B/transferred/medqa",
   "sequential/gsm8k/0.6B/transferred/medqa",
   "sequential/gsm8k/1.7B/transferred/medqa",
   "sequential/gsm8k/4B/transferred/medqa",
   "sequential/webqa/0.6B/transferred/medqa",
   "sequential/webqa/1.7B/transferred/medqa",
   "sequential/webqa/4B/transferred/medqa"
  ],
  "\u03c4-bench airline": [
   "sequential/taubench-airline/0.6B/transferred/gsm8k",
   "sequential/taubench-airline/0.6B/transferred/medqa",
   "sequential/taubench-airline/1.7B/transferred/gsm8k",
   "sequential/taubench-airline/1.7B/transferred/medqa",
   "sequential/taubench-airline/4B/transferred/gsm8k",
   "sequential/taubench-airline/4B/transferred/medqa"
  ],
  "\u03c4-bench retail": [
   "sequential/taubench-retail/0.6B/transferred/gsm8k",
   "sequential/taubench-retail/0.6B/transferred/medqa",
   "sequential/taubench-retail/1.7B/transferred/gsm8k",
   "sequential/taubench-retail/1.7B/transferred/medqa",
   "sequential/taubench-retail/4B/transferred/gsm8k",
   "sequential/taubench-retail/4B/transferred/medqa"
  ],
  "fully connected in-domain": [
   "fully_connected/gsm8k/0.6B/in_domain/gsm8k",
   "fully_connected/gsm8k/1.7B/in_domain/gsm8k",
   "fully_connected/gsm8k/4B/in_domain/gsm8k",
   "fully_connected/medqa/0.6B/in_domain/medqa",
   "fully_connected/medqa/1.7B/in_domain/medqa",
   "fully_connected/medqa/4B/in_domain/medqa",
   "fully_connected/webqa/0.6B/in_domain/webqa",
   "fully_connected/webqa/1.7B/in_domain/webqa",
   "fully_connected/webqa/4B/in_domain/webqa"
  ],
  "sequential transfer": [
   "sequential/gsm8k/0.6B/transferred/medqa",
   "sequential/gsm8k/1.7B/transferred/medqa",
   "sequential/gsm8k/4B/transferred/medqa",
   "sequential/webqa/0.6B/transferred/medqa",
   "sequential/webqa/1.7B/transferred/medqa",
   "sequential/webqa/4B/transferred/medqa"
  ],
  "fully connected transfer": [
   "fully_connected/gsm8k/0.6B/transferred/medqa",
   "fully_connected/gsm8k/1.7B/transferred/medqa",
   "fully_connected/gsm8k/4B/transferred/medqa",
   "fully_connected/webqa/0.6B/transferred/medqa",
   "fully_connected/webqa/1.7B/transferred/medqa",
   "fully_connected/webqa/4B/transferred/medqa"
  ],
  "hierarchical transfer": [
   "hierarchical/gsm8k/0.6B/transferred/medqa",
   "hierarchical/gsm8k/1.7B/transferred/medqa",
   "hierarchical/gsm8k/4B/transferred/medqa"
  ]
 },
 "label_pipeline": "v2 (see analysis/qa_sources.py)",
 "checks": {
  "V1V2_unchanged_settings": 24,
  "V3_relabelled_cells": 153,
  "V4_propuq_max_abs_diff": 0.0,
  "V5_free_vs_report_max_abs_diff": 3.417289297091841e-07,
  "V5_free_settings": 24,
  "V6_2x2_vs_report_max_abs_diff": 1.2607923828289458e-06,
  "V7_hierarchy_local_equals_propagated_max_abs": 1.1920928955078125e-07,
  "V8_fc_settings_reproduced": 15,
  "V9_fc_holm_counts": "reproduced"
 },
 "cells": {
  "propuq": {
   "sequential in-domain": {
    "n": 9,
    "auroc": 0.5843281288145761,
    "prr": 0.16100306082383986,
    "auroc_ci": [
     0.5600460592535556,
     0.6066708329195131
    ],
    "prr_ci": [
     0.09606057191696162,
     0.22307260006850402
    ]
   },
   "hierarchical in-domain": {
    "n": 6,
    "auroc": 0.5293009796909158,
    "prr": 0.03022487455679511,
    "auroc_ci": [
     0.5055937445767402,
     0.5536577808776618
    ],
    "prr_ci": [
     -0.02998609885381942,
     0.10191858934093076
    ]
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "auroc": 0.5527730681755183,
    "prr": 0.12260674827880143,
    "auroc_ci": [
     0.538897005052161,
     0.566470776163971
    ],
    "prr_ci": [
     0.08689420483587702,
     0.1577416121172972
    ]
   },
   "\u03c4-bench airline": {
    "n": 6,
    "auroc": 0.5862341413308255,
    "prr": 0.364203161940908,
    "auroc_ci": [
     0.5556961549732875,
     0.6163205804861763
    ],
    "prr_ci": [
     0.2775487898668532,
     0.4452425325482346
    ]
   },
   "\u03c4-bench retail": {
    "n": 6,
    "auroc": 0.7118466791005117,
    "prr": 0.8793077903401669,
    "auroc_ci": [
     0.6625042525404681,
     0.7554245502878378
    ],
    "prr_ci": [
     0.7892940726724997,
     0.9437990521973668
    ]
   },
   "fully connected in-domain": {
    "n": 9,
    "auroc": 0.5817350367683775,
    "prr": 0.14377762018949702,
    "auroc_ci": [
     0.5665337640794512,
     0.5965564166172034
    ],
    "prr_ci": [
     0.10953250791471975,
     0.18002346518859827
    ]
   },
   "sequential transfer": {
    "n": 6,
    "auroc": 0.5763033894088992,
    "prr": 0.17233005006081437,
    "auroc_ci": [
     0.5600262939307059,
     0.5926873442948606
    ],
    "prr_ci": [
     0.13808339683958482,
     0.20709320544030888
    ]
   },
   "fully connected transfer": {
    "n": 6,
    "auroc": 0.5771501641857476,
    "prr": 0.16933052015803382,
    "auroc_ci": [
     0.5636733491134309,
     0.5904955916051285
    ],
    "prr_ci": [
     0.14299166200568167,
     0.19534003113514883
    ]
   },
   "hierarchical transfer": {
    "n": 3,
    "auroc": 0.5057124257087563,
    "prr": 0.023160144714775566,
    "auroc_ci": [
     0.4828958660835569,
     0.5285835258869936
    ],
    "prr_ci": [
     -0.055488764477004945,
     0.10047611421899544
    ]
   }
  },
  "raw+none": {
   "sequential in-domain": {
    "n": 9,
    "auroc": 0.5431673551372818,
    "prr": 0.09718541097754013,
    "auroc_ci": [
     0.5252393527372937,
     0.5619780492895554
    ],
    "prr_ci": [
     0.0474707836510632,
     0.14757972797649943
    ]
   },
   "hierarchical in-domain": {
    "n": 6,
    "auroc": 0.5021649075563563,
    "prr": -0.005684904861209358,
    "auroc_ci": [
     0.48146085190317883,
     0.5236587384520667
    ],
    "prr_ci": [
     -0.060869657040979956,
     0.05457739053466365
    ]
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "auroc": 0.522410714849002,
    "prr": 0.060602051772237715,
    "auroc_ci": [
     0.5118491898864647,
     0.5333789959758735
    ],
    "prr_ci": [
     0.03154523275368462,
     0.08775037694611053
    ]
   },
   "\u03c4-bench airline": {
    "n": 6,
    "auroc": 0.5530366082439896,
    "prr": 0.3505305501842321,
    "auroc_ci": [
     0.5228027425963979,
     0.5835922332221815
    ],
    "prr_ci": [
     0.2661094898947834,
     0.42723885362442704
    ]
   },
   "\u03c4-bench retail": {
    "n": 6,
    "auroc": 0.683472418075897,
    "prr": 0.7133421676069259,
    "auroc_ci": [
     0.6326559958080695,
     0.7337017955670617
    ],
    "prr_ci": [
     0.5979931363107567,
     0.8257695722712409
    ]
   },
   "fully connected in-domain": {
    "n": 9,
    "auroc": 0.5451074285480977,
    "prr": 0.08683017139526616,
    "auroc_ci": [
     0.5325061315545824,
     0.5579556979571879
    ],
    "prr_ci": [
     0.056647877628127466,
     0.11731949517763357
    ]
   },
   "sequential transfer": {
    "n": 6,
    "auroc": 0.5358102908834694,
    "prr": 0.09050994984948674,
    "auroc_ci": [
     0.523988997291114,
     0.5486865371289952
    ],
    "prr_ci": [
     0.06504472919506095,
     0.11779848715888085
    ]
   },
   "fully connected transfer": {
    "n": 6,
    "auroc": 0.5419911777944914,
    "prr": 0.09086703416077054,
    "auroc_ci": [
     0.5304698206252997,
     0.5525060197162833
    ],
    "prr_ci": [
     0.06885983269657939,
     0.11175972605384456
    ]
   },
   "hierarchical transfer": {
    "n": 3,
    "auroc": 0.4956115627800673,
    "prr": 0.0007862556177396866,
    "auroc_ci": [
     0.47612156149461643,
     0.5140182138460522
    ],
    "prr_ci": [
     -0.06613894709448263,
     0.06158892564544801
    ]
   }
  },
  "learned+none": {
   "sequential in-domain": {
    "n": 9,
    "auroc": 0.5478236963557569,
    "prr": 0.10872240122171772,
    "auroc_ci": [
     0.5290895937554358,
     0.5667634447612637
    ],
    "prr_ci": [
     0.05943584971758792,
     0.15920728170949178
    ]
   },
   "hierarchical in-domain": {
    "n": 6,
    "auroc": 0.5019398370121033,
    "prr": -0.0038650093397079497,
    "auroc_ci": [
     0.48116805135480994,
     0.5231988338549508
    ],
    "prr_ci": [
     -0.06227444907687874,
     0.05734939195633977
    ]
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "auroc": 0.5234394990223588,
    "prr": 0.0620915984542812,
    "auroc_ci": [
     0.5126318862331266,
     0.5344501183315395
    ],
    "prr_ci": [
     0.032556299704148924,
     0.09037055359861225
    ]
   },
   "\u03c4-bench airline": {
    "n": 6,
    "auroc": 0.4640191925281314,
    "prr": -0.025427789172554855,
    "auroc_ci": [
     0.4337537255644651,
     0.49155492216028
    ],
    "prr_ci": [
     -0.11639320699326137,
     0.06231329207782868
    ]
   },
   "\u03c4-bench retail": {
    "n": 6,
    "auroc": 0.4901041516075255,
    "prr": -0.1322953317330761,
    "auroc_ci": [
     0.427561956475294,
     0.5498420904270287
    ],
    "prr_ci": [
     -0.3228530032361222,
     0.06859913942945114
    ]
   },
   "fully connected in-domain": {
    "n": 9,
    "auroc": 0.5450864540412412,
    "prr": 0.08829554145250423,
    "auroc_ci": [
     0.5325759982607083,
     0.5576441355330634
    ],
    "prr_ci": [
     0.05845041076588979,
     0.11850841917314905
    ]
   },
   "sequential transfer": {
    "n": 6,
    "auroc": 0.5368735019524751,
    "prr": 0.08990975564145719,
    "auroc_ci": [
     0.5248767433006984,
     0.5501864515153253
    ],
    "prr_ci": [
     0.06418222632244254,
     0.11780450372943471
    ]
   },
   "fully connected transfer": {
    "n": 6,
    "auroc": 0.5415119855848923,
    "prr": 0.09126975381439566,
    "auroc_ci": [
     0.5299818545811776,
     0.5524056970054575
    ],
    "prr_ci": [
     0.06906092559114221,
     0.11268679928376936
    ]
   },
   "hierarchical transfer": {
    "n": 3,
    "auroc": 0.49657149316212595,
    "prr": 0.006455284079929247,
    "auroc_ci": [
     0.4762628911372381,
     0.5156611103108445
    ],
    "prr_ci": [
     -0.06058108312171579,
     0.07173382269624325
    ]
   }
  },
  "learned+probe": {
   "sequential in-domain": {
    "n": 9,
    "auroc": 0.635681278181199,
    "prr": 0.22670364647338717,
    "auroc_ci": [
     0.6108172078126058,
     0.6619888472009264
    ],
    "prr_ci": [
     0.16233816036306184,
     0.29646099681533045
    ]
   },
   "hierarchical in-domain": {
    "n": 6,
    "auroc": 0.616260653652455,
    "prr": 0.21165175122495739,
    "auroc_ci": [
     0.5926524543606888,
     0.6385913331356369
    ],
    "prr_ci": [
     0.1456966119154246,
     0.27210506720819433
    ]
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "auroc": 0.5273490271111593,
    "prr": 0.05570479241474451,
    "auroc_ci": [
     0.5111649804662582,
     0.542523366227223
    ],
    "prr_ci": [
     0.015765547572065598,
     0.09322726415613823
    ]
   },
   "\u03c4-bench airline": {
    "n": 6,
    "auroc": 0.4257133446054302,
    "prr": -0.18281358903705205,
    "auroc_ci": [
     0.3930034913861342,
     0.4589720501800816
    ],
    "prr_ci": [
     -0.28171595424811724,
     -0.08447487638860236
    ]
   },
   "\u03c4-bench retail": {
    "n": 6,
    "auroc": 0.40902007067903945,
    "prr": -0.4339441789163028,
    "auroc_ci": [
     0.345486454488782,
     0.4760094923991307
    ],
    "prr_ci": [
     -0.7039452773747572,
     -0.16322531235017393
    ]
   },
   "fully connected in-domain": {
    "n": 9,
    "auroc": 0.640442239390101,
    "prr": 0.2535519806664434,
    "auroc_ci": [
     0.6250719796818751,
     0.6559152035768475
    ],
    "prr_ci": [
     0.217232247969209,
     0.2859341360034419
    ]
   },
   "sequential transfer": {
    "n": 6,
    "auroc": 0.541576538957372,
    "prr": 0.08937389574994907,
    "auroc_ci": [
     0.5223631207761009,
     0.5600034330892024
    ],
    "prr_ci": [
     0.05421017522107091,
     0.12412671952407175
    ]
   },
   "fully connected transfer": {
    "n": 6,
    "auroc": 0.539241919241448,
    "prr": 0.07208496478561481,
    "auroc_ci": [
     0.5254811903594693,
     0.5535697623011028
    ],
    "prr_ci": [
     0.045345677355620125,
     0.09874307117538558
    ]
   },
   "hierarchical transfer": {
    "n": 3,
    "auroc": 0.4988940034187343,
    "prr": -0.01163341425566461,
    "auroc_ci": [
     0.4739294034027334,
     0.525786567562419
    ],
    "prr_ci": [
     -0.09762194224260079,
     0.07964263097553377
    ]
   }
  },
  "learned+parent_single": {
   "sequential in-domain": {
    "n": 9,
    "auroc": 0.6404899727940069,
    "prr": 0.23853261016953015,
    "auroc_ci": [
     0.6147607601459274,
     0.6672398061893858
    ],
    "prr_ci": [
     0.1770257423691678,
     0.30141186573450296
    ]
   },
   "hierarchical in-domain": {
    "n": 6,
    "auroc": 0.6207977884444057,
    "prr": 0.2009871760288929,
    "auroc_ci": [
     0.5984082202279387,
     0.6445135336416046
    ],
    "prr_ci": [
     0.13609121320155582,
     0.2624281971342633
    ]
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "auroc": 0.5381755305560012,
    "prr": 0.0801006382732509,
    "auroc_ci": [
     0.5223384290576922,
     0.5522899980289867
    ],
    "prr_ci": [
     0.04356773077458824,
     0.115044769930415
    ]
   },
   "\u03c4-bench airline": {
    "n": 6,
    "auroc": 0.4995381156425219,
    "prr": 0.06812404575474672,
    "auroc_ci": [
     0.4687641916643864,
     0.5339989167767812
    ],
    "prr_ci": [
     -0.027114964436028444,
     0.16765670281662476
    ]
   },
   "\u03c4-bench retail": {
    "n": 6,
    "auroc": 0.5365270511636143,
    "prr": 0.05960497696361874,
    "auroc_ci": [
     0.4754993662726072,
     0.6000278410313932
    ],
    "prr_ci": [
     -0.17058049462843183,
     0.2807036870064008
    ]
   },
   "fully connected in-domain": {
    "n": 9,
    "auroc": 0.6582407719093011,
    "prr": 0.28250718563934263,
    "auroc_ci": [
     0.6446396221025184,
     0.6726739631137079
    ],
    "prr_ci": [
     0.2480065832354922,
     0.3153751617506708
    ]
   },
   "sequential transfer": {
    "n": 6,
    "auroc": 0.5476640827562455,
    "prr": 0.09708801586592247,
    "auroc_ci": [
     0.5272899149990885,
     0.5646861269183528
    ],
    "prr_ci": [
     0.06078613057759341,
     0.13129145276310797
    ]
   },
   "fully connected transfer": {
    "n": 6,
    "auroc": 0.5518572743941655,
    "prr": 0.11604748225970045,
    "auroc_ci": [
     0.5373104377470715,
     0.5670887559808521
    ],
    "prr_ci": [
     0.08888954793256539,
     0.14309638454412632
    ]
   },
   "hierarchical transfer": {
    "n": 3,
    "auroc": 0.5191984261555128,
    "prr": 0.046125883087907764,
    "auroc_ci": [
     0.492857422674671,
     0.5444040422644312
    ],
    "prr_ci": [
     -0.03132281947296975,
     0.12837262954880194
    ]
   }
  },
  "learned+ie": {
   "sequential in-domain": {
    "n": 9,
    "auroc": 0.6548679586738114,
    "prr": 0.26101927944457376,
    "auroc_ci": [
     0.6305627521732381,
     0.6817472682157493
    ],
    "prr_ci": [
     0.19837635111014118,
     0.3240447251510137
    ]
   },
   "hierarchical in-domain": {
    "n": 6,
    "auroc": 0.6118469891930041,
    "prr": 0.16615484171127207,
    "auroc_ci": [
     0.5904342175847437,
     0.6355540189046776
    ],
    "prr_ci": [
     0.1037574701844979,
     0.2273533478858819
    ]
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "auroc": 0.5542608768066347,
    "prr": 0.10554359846025578,
    "auroc_ci": [
     0.5377719470630298,
     0.5679664090597217
    ],
    "prr_ci": [
     0.06960504425201991,
     0.1410974052051985
    ]
   },
   "\u03c4-bench airline": {
    "n": 6,
    "auroc": 0.5210237745811411,
    "prr": 0.1467293763745509,
    "auroc_ci": [
     0.48858352791172754,
     0.5542922746559189
    ],
    "prr_ci": [
     0.052456041618181286,
     0.24009711346367707
    ]
   },
   "\u03c4-bench retail": {
    "n": 6,
    "auroc": 0.5635551844728666,
    "prr": 0.1957058175422756,
    "auroc_ci": [
     0.5031197099528889,
     0.6233272688583928
    ],
    "prr_ci": [
     -0.027065632249888377,
     0.39758380377160646
    ]
   },
   "fully connected in-domain": {
    "n": 9,
    "auroc": 0.6584857254326318,
    "prr": 0.2830519705680692,
    "auroc_ci": [
     0.6444877741231011,
     0.6731672504439568
    ],
    "prr_ci": [
     0.2487237266681208,
     0.3163640527545451
    ]
   },
   "sequential transfer": {
    "n": 6,
    "auroc": 0.5694017120495817,
    "prr": 0.13942862801016334,
    "auroc_ci": [
     0.5486933799376661,
     0.5871109252720047
    ],
    "prr_ci": [
     0.101300978570127,
     0.1731090237725458
    ]
   },
   "fully connected transfer": {
    "n": 6,
    "auroc": 0.5546624890003077,
    "prr": 0.11984183139718918,
    "auroc_ci": [
     0.540247709672202,
     0.569737711781085
    ],
    "prr_ci": [
     0.0926842516045837,
     0.14651081989329506
    ]
   },
   "hierarchical transfer": {
    "n": 3,
    "auroc": 0.5239792063207408,
    "prr": 0.03777353936044066,
    "auroc_ci": [
     0.49870022432116584,
     0.5496693713987106
    ],
    "prr_ci": [
     -0.036810149234593637,
     0.1200685119232229
    ]
   }
  },
  "probe_all+ie": {
   "sequential in-domain": {
    "n": 9,
    "auroc": 0.6542602564081427,
    "prr": 0.2557525472876575,
    "auroc_ci": [
     0.6287873751422484,
     0.6813444552647503
    ],
    "prr_ci": [
     0.19409662146716777,
     0.3206090529739254
    ]
   },
   "hierarchical in-domain": {
    "n": 6,
    "auroc": 0.6172972306881978,
    "prr": 0.1811853427464246,
    "auroc_ci": [
     0.5937365277672483,
     0.6408739921910764
    ],
    "prr_ci": [
     0.11600932047554781,
     0.2400178863533033
    ]
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "auroc": 0.5448365613893498,
    "prr": 0.08190903969821826,
    "auroc_ci": [
     0.5285928354616298,
     0.559390861379268
    ],
    "prr_ci": [
     0.04331542825207156,
     0.11826085735611121
    ]
   },
   "\u03c4-bench airline": {
    "n": 6,
    "auroc": 0.48282211728554875,
    "prr": 0.02572341211807942,
    "auroc_ci": [
     0.45058388711738545,
     0.5160968141818062
    ],
    "prr_ci": [
     -0.07236873815272421,
     0.12015867278004486
    ]
   },
   "\u03c4-bench retail": {
    "n": 6,
    "auroc": 0.5301394231278272,
    "prr": 0.06803067629494412,
    "auroc_ci": [
     0.473453279324315,
     0.5884809268645053
    ],
    "prr_ci": [
     -0.14333700662379018,
     0.2752994290216223
    ]
   },
   "fully connected in-domain": null,
   "sequential transfer": {
    "n": 6,
    "auroc": 0.561938107042821,
    "prr": 0.11847373731829108,
    "auroc_ci": [
     0.5407351459006166,
     0.5800751189002057
    ],
    "prr_ci": [
     0.07913684453835873,
     0.15155551266703346
    ]
   },
   "fully connected transfer": null,
   "hierarchical transfer": {
    "n": 3,
    "auroc": 0.5106334700824072,
    "prr": 0.008779644458072644,
    "auroc_ci": [
     0.4844150501476145,
     0.5345245297453757
    ],
    "prr_ci": [
     -0.07243540853649211,
     0.09128221400312285
    ]
   }
  },
  "ie+teacher": {
   "sequential in-domain": {
    "n": 9,
    "auroc": 0.6340512574073139,
    "prr": 0.23660902808778234,
    "auroc_ci": [
     0.6095366683968858,
     0.6586454254024104
    ],
    "prr_ci": [
     0.17420588556842062,
     0.2967985337202381
    ]
   },
   "hierarchical in-domain": {
    "n": 6,
    "auroc": 0.6007246331868459,
    "prr": 0.14169792526151645,
    "auroc_ci": [
     0.5781754301572147,
     0.6234363933024956
    ],
    "prr_ci": [
     0.07856636425326766,
     0.2069911133935487
    ]
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "auroc": 0.5424984963783283,
    "prr": 0.07407635685979314,
    "auroc_ci": [
     0.5274412539143493,
     0.5571655420691789
    ],
    "prr_ci": [
     0.0394969905686023,
     0.11037134551646204
    ]
   },
   "\u03c4-bench airline": {
    "n": 6,
    "auroc": 0.49956370913642373,
    "prr": 0.06899970331719583,
    "auroc_ci": [
     0.46864389960021774,
     0.5327895853259007
    ],
    "prr_ci": [
     -0.02143739302546319,
     0.16786943975977484
    ]
   },
   "\u03c4-bench retail": {
    "n": 6,
    "auroc": 0.6066880394481285,
    "prr": 0.4987440954003683,
    "auroc_ci": [
     0.5594189555285222,
     0.6580341133787246
    ],
    "prr_ci": [
     0.3492424852190724,
     0.6508818996724406
    ]
   },
   "fully connected in-domain": {
    "n": 9,
    "auroc": 0.6220223604922265,
    "prr": 0.20182191208381225,
    "auroc_ci": [
     0.6069091509705282,
     0.6369977028824643
    ],
    "prr_ci": [
     0.16765802959786485,
     0.2372073519899022
    ]
   },
   "sequential transfer": {
    "n": 6,
    "auroc": 0.5441175335104552,
    "prr": 0.0936926421901405,
    "auroc_ci": [
     0.5240905444002153,
     0.5621181231245514
    ],
    "prr_ci": [
     0.055366758594639916,
     0.12682850764735665
    ]
   },
   "fully connected transfer": {
    "n": 6,
    "auroc": 0.5412844356980606,
    "prr": 0.0780957240046717,
    "auroc_ci": [
     0.5280486304907559,
     0.5550436339390878
    ],
    "prr_ci": [
     0.05264590094475801,
     0.10428788254592289
    ]
   },
   "hierarchical transfer": {
    "n": 3,
    "auroc": 0.5392604221140743,
    "prr": 0.03484378619909845,
    "auroc_ci": [
     0.5134296578582614,
     0.5668187954686624
    ],
    "prr_ci": [
     -0.04687858260936484,
     0.1223517796436025
    ]
   }
  },
  "ie+anchor": {
   "sequential in-domain": {
    "n": 9,
    "auroc": 0.6592540377445872,
    "prr": 0.2788124001004423,
    "auroc_ci": [
     0.6349225409713904,
     0.6847995212012004
    ],
    "prr_ci": [
     0.21401508433947147,
     0.3384695019062841
    ]
   },
   "hierarchical in-domain": {
    "n": 6,
    "auroc": 0.6137823645200086,
    "prr": 0.16619036460194983,
    "auroc_ci": [
     0.5931650724399566,
     0.6364581698218784
    ],
    "prr_ci": [
     0.10777981591663423,
     0.2247279295804591
    ]
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "auroc": 0.5538346609797887,
    "prr": 0.10015717410060293,
    "auroc_ci": [
     0.537318770899279,
     0.5677515564883946
    ],
    "prr_ci": [
     0.06227872803134808,
     0.13545299067689026
    ]
   },
   "\u03c4-bench airline": {
    "n": 6,
    "auroc": 0.511942520148344,
    "prr": 0.12771282987522983,
    "auroc_ci": [
     0.4807143398341094,
     0.5451516631426431
    ],
    "prr_ci": [
     0.03883750637041745,
     0.22086435779343982
    ]
   },
   "\u03c4-bench retail": {
    "n": 6,
    "auroc": 0.627127766919925,
    "prr": 0.6095472296468549,
    "auroc_ci": [
     0.5745479055608503,
     0.680175294827227
    ],
    "prr_ci": [
     0.43266612261272863,
     0.7679739570018412
    ]
   },
   "fully connected in-domain": {
    "n": 9,
    "auroc": 0.6597867140176408,
    "prr": 0.2842668715405031,
    "auroc_ci": [
     0.6457260924969622,
     0.6742459922919508
    ],
    "prr_ci": [
     0.24939278286792366,
     0.3176557555141134
    ]
   },
   "sequential transfer": {
    "n": 6,
    "auroc": 0.5680055231530984,
    "prr": 0.13653671199259124,
    "auroc_ci": [
     0.5471231067851025,
     0.5856291354623984
    ],
    "prr_ci": [
     0.09744785670026537,
     0.1698018706631133
    ]
   },
   "fully connected transfer": {
    "n": 6,
    "auroc": 0.556352335334302,
    "prr": 0.11430161051605885,
    "auroc_ci": [
     0.5419879297189798,
     0.5708472173187282
    ],
    "prr_ci": [
     0.08778829664781299,
     0.14180985555216316
    ]
   },
   "hierarchical transfer": {
    "n": 3,
    "auroc": 0.5254929366331694,
    "prr": 0.027398098316626245,
    "auroc_ci": [
     0.5002421458623887,
     0.5520735522326196
    ],
    "prr_ci": [
     -0.048366429448782736,
     0.10928101742333914
    ]
   }
  },
  "raw+ie": {
   "sequential in-domain": {
    "n": 9,
    "auroc": 0.6369148860682791,
    "prr": 0.22763257289605857,
    "auroc_ci": [
     0.6109957450194268,
     0.6631245773830358
    ],
    "prr_ci": [
     0.16061618337222042,
     0.29123632414244977
    ]
   },
   "hierarchical in-domain": {
    "n": 6,
    "auroc": 0.5765792303322187,
    "prr": 0.09826386257211417,
    "auroc_ci": [
     0.5545782531868008,
     0.6003865804511554
    ],
    "prr_ci": [
     0.03767172195066824,
     0.16768342040250148
    ]
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "auroc": 0.53470470999394,
    "prr": 0.0817044387481656,
    "auroc_ci": [
     0.518548608059683,
     0.549986334892651
    ],
    "prr_ci": [
     0.0419912042141097,
     0.11627076201337667
    ]
   },
   "\u03c4-bench airline": {
    "n": 6,
    "auroc": 0.5555384214450633,
    "prr": 0.2922262427439836,
    "auroc_ci": [
     0.5255847696626569,
     0.5895348589111142
    ],
    "prr_ci": [
     0.2119811348919135,
     0.3823195659401852
    ]
   },
   "\u03c4-bench retail": {
    "n": 6,
    "auroc": 0.6926079594916401,
    "prr": 0.8412222628871774,
    "auroc_ci": [
     0.6479333694398255,
     0.7383948187706728
    ],
    "prr_ci": [
     0.714438188386875,
     0.9340710460694953
    ]
   },
   "fully connected in-domain": null,
   "sequential transfer": {
    "n": 6,
    "auroc": 0.5487791038465749,
    "prr": 0.10991927189700856,
    "auroc_ci": [
     0.5286728466822531,
     0.5674231581027233
    ],
    "prr_ci": [
     0.07292157739705185,
     0.14441427708435062
    ]
   },
   "fully connected transfer": null,
   "hierarchical transfer": {
    "n": 3,
    "auroc": 0.5065559222886704,
    "prr": 0.0252747724504797,
    "auroc_ci": [
     0.47834138662949316,
     0.5331409574580629
    ],
    "prr_ci": [
     -0.06215096129077522,
     0.1076808841869864
    ]
   }
  },
  "raw+probe": {
   "sequential in-domain": {
    "n": 9,
    "auroc": 0.6160636975899731,
    "prr": 0.19607059106913904,
    "auroc_ci": [
     0.5881307617480472,
     0.6424633127451568
    ],
    "prr_ci": [
     0.13160271884629263,
     0.26308982222875543
    ]
   },
   "hierarchical in-domain": {
    "n": 6,
    "auroc": 0.5574573398754129,
    "prr": 0.047875893671785186,
    "auroc_ci": [
     0.5334641243567145,
     0.5823973710114055
    ],
    "prr_ci": [
     -0.014811865050266267,
     0.11560108525299942
    ]
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "auroc": 0.5301557547836495,
    "prr": 0.06868047809196444,
    "auroc_ci": [
     0.5138540646984501,
     0.5451406077795974
    ],
    "prr_ci": [
     0.02752164948772386,
     0.10403528153222645
    ]
   },
   "\u03c4-bench airline": {
    "n": 6,
    "auroc": 0.5765836055148955,
    "prr": 0.33046746231567276,
    "auroc_ci": [
     0.5446237658487029,
     0.6104068838273059
    ],
    "prr_ci": [
     0.2419267242663218,
     0.42070136884490517
    ]
   },
   "\u03c4-bench retail": {
    "n": 6,
    "auroc": 0.6959237696265999,
    "prr": 0.7339623196474045,
    "auroc_ci": [
     0.6454018829987691,
     0.7465240569638557
    ],
    "prr_ci": [
     0.5867703663807117,
     0.8586237220752633
    ]
   },
   "fully connected in-domain": null,
   "sequential transfer": {
    "n": 6,
    "auroc": 0.5447631520386998,
    "prr": 0.09571908755897406,
    "auroc_ci": [
     0.5256312350849436,
     0.5630436461710667
    ],
    "prr_ci": [
     0.05845281411348992,
     0.13029493017178065
    ]
   },
   "fully connected transfer": null,
   "hierarchical transfer": {
    "n": 3,
    "auroc": 0.5009409602735487,
    "prr": 0.01460325915794522,
    "auroc_ci": [
     0.4753823828399593,
     0.5280561641991295
    ],
    "prr_ci": [
     -0.07268905817637042,
     0.10087977206585816
    ]
   }
  },
  "learned+ie [oracle]": {
   "sequential in-domain": {
    "n": 8,
    "auroc": 0.8094614963163641,
    "prr": 0.5632910391568319,
    "auroc_ci": [
     0.7856318771543875,
     0.8342767234886531
    ],
    "prr_ci": [
     0.49735931331500244,
     0.6282146357750745
    ]
   },
   "hierarchical in-domain": {
    "n": 6,
    "auroc": 0.5280122103524308,
    "prr": -0.019802901908271414,
    "auroc_ci": [
     0.5066024913546086,
     0.5523641318058207
    ],
    "prr_ci": [
     -0.08260901847849224,
     0.043223777257417655
    ]
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "auroc": 0.6726859907165627,
    "prr": 0.34407457249681295,
    "auroc_ci": [
     0.6614760625849468,
     0.6837914169563284
    ],
    "prr_ci": [
     0.3134474921797242,
     0.3751191548413914
    ]
   },
   "\u03c4-bench airline": {
    "n": 6,
    "auroc": 0.6263836726110206,
    "prr": 0.20155780881763743,
    "auroc_ci": [
     0.6034750244452757,
     0.64934759855037
    ],
    "prr_ci": [
     0.12099718843464842,
     0.27510551270139966
    ]
   },
   "\u03c4-bench retail": {
    "n": 6,
    "auroc": 0.6855659301160152,
    "prr": -0.01752204969833726,
    "auroc_ci": [
     0.65310732099551,
     0.7415883680278392
    ],
    "prr_ci": [
     -0.12524395256322837,
     0.1685981521493394
    ]
   },
   "fully connected in-domain": {
    "n": 9,
    "auroc": 0.3680814223892517,
    "prr": -0.3757949944250431,
    "auroc_ci": [
     0.35638905823880707,
     0.380347034976964
    ],
    "prr_ci": [
     -0.4099686340147871,
     -0.3437151483966281
    ]
   },
   "sequential transfer": {
    "n": 6,
    "auroc": 0.7261126074556725,
    "prr": 0.4390366317331022,
    "auroc_ci": [
     0.7138581476617984,
     0.7385667343041453
    ],
    "prr_ci": [
     0.41302377706044674,
     0.46330042968689633
    ]
   },
   "fully connected transfer": {
    "n": 6,
    "auroc": 0.534529758643027,
    "prr": 0.044101678765350816,
    "auroc_ci": [
     0.5261312051752198,
     0.5431112493453895
    ],
    "prr_ci": [
     0.02340694687484884,
     0.06329660775864886
    ]
   },
   "hierarchical transfer": {
    "n": 3,
    "auroc": 0.5658327572383429,
    "prr": 0.15415045402423452,
    "auroc_ci": [
     0.5404825751606545,
     0.5892799806928755
    ],
    "prr_ci": [
     0.07673049114070975,
     0.23388945034582803
    ]
   }
  },
  "ie+teacher [oracle]": {
   "sequential in-domain": {
    "n": 8,
    "auroc": 0.8481926060774769,
    "prr": 0.6558838541218016,
    "auroc_ci": [
     0.8238857727676524,
     0.8718718851970446
    ],
    "prr_ci": [
     0.5925421826265324,
     0.7165585578070671
    ]
   },
   "hierarchical in-domain": {
    "n": 6,
    "auroc": 0.8164984219442784,
    "prr": 0.6573017892845927,
    "auroc_ci": [
     0.8009634764234738,
     0.8322348983739732
    ],
    "prr_ci": [
     0.6107492264121698,
     0.7053627191635187
    ]
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "auroc": 0.7934320421634384,
    "prr": 0.5739140679146894,
    "auroc_ci": [
     0.7812790883056022,
     0.8045165500909196
    ],
    "prr_ci": [
     0.5409466375506486,
     0.6072907974394103
    ]
   },
   "\u03c4-bench airline": {
    "n": 6,
    "auroc": 0.9309502498986237,
    "prr": 0.8716210606819169,
    "auroc_ci": [
     0.9117459440880828,
     0.9489973391358322
    ],
    "prr_ci": [
     0.8227127938473263,
     0.9149536912610904
    ]
   },
   "\u03c4-bench retail": {
    "n": 6,
    "auroc": 0.971345960495266,
    "prr": 0.9703131841465363,
    "auroc_ci": [
     0.9424266483822433,
     0.9939805605091728
    ],
    "prr_ci": [
     0.8980977307300803,
     1.0
    ]
   },
   "fully connected in-domain": {
    "n": 9,
    "auroc": 0.9744081226619912,
    "prr": 0.9444359673314435,
    "auroc_ci": [
     0.9696398910933158,
     0.9786138429733134
    ],
    "prr_ci": [
     0.9317951590391826,
     0.9551297365146054
    ]
   },
   "sequential transfer": {
    "n": 6,
    "auroc": 0.8652002604713437,
    "prr": 0.6812018674623457,
    "auroc_ci": [
     0.8523027761602191,
     0.8776098481017603
    ],
    "prr_ci": [
     0.6522986644542561,
     0.7107526658067784
    ]
   },
   "fully connected transfer": {
    "n": 6,
    "auroc": 0.9598022982555717,
    "prr": 0.9204035998142515,
    "auroc_ci": [
     0.9533686615175392,
     0.9652666161338957
    ],
    "prr_ci": [
     0.9088462113882283,
     0.9308936450978096
    ]
   },
   "hierarchical transfer": {
    "n": 3,
    "auroc": 0.6498956055476278,
    "prr": 0.3593384688193766,
    "auroc_ci": [
     0.626050327260993,
     0.6737882560861864
    ],
    "prr_ci": [
     0.2772348857433578,
     0.43857551213354057
    ]
   }
  },
  "ie+anchor [oracle]": {
   "sequential in-domain": {
    "n": 8,
    "auroc": 0.8489091406137101,
    "prr": 0.6622955320921441,
    "auroc_ci": [
     0.824763203487657,
     0.8731492705090109
    ],
    "prr_ci": [
     0.6011070020653043,
     0.7235643878804197
    ]
   },
   "hierarchical in-domain": {
    "n": 6,
    "auroc": 0.8190973910522921,
    "prr": 0.6663985728217404,
    "auroc_ci": [
     0.8032575922023125,
     0.834318420923501
    ],
    "prr_ci": [
     0.6203331670090592,
     0.7133583521592952
    ]
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "auroc": 0.7860129252613984,
    "prr": 0.5631512995855171,
    "auroc_ci": [
     0.7739024898957539,
     0.797348964935745
    ],
    "prr_ci": [
     0.5302904255727141,
     0.5966786987098522
    ]
   },
   "\u03c4-bench airline": {
    "n": 6,
    "auroc": 0.9252536997832385,
    "prr": 0.8804001372179514,
    "auroc_ci": [
     0.9059899691695074,
     0.943334484871097
    ],
    "prr_ci": [
     0.8303017540774061,
     0.9247329488027699
    ]
   },
   "\u03c4-bench retail": {
    "n": 6,
    "auroc": 0.9849432051492455,
    "prr": 1.0,
    "auroc_ci": [
     0.9714558130528834,
     0.9963409637966826
    ],
    "prr_ci": [
     1.0,
     1.0
    ]
   },
   "fully connected in-domain": {
    "n": 9,
    "auroc": 0.9724308696408173,
    "prr": 0.9402089615113984,
    "auroc_ci": [
     0.9673831620459605,
     0.9768078346000743
    ],
    "prr_ci": [
     0.9267095881920309,
     0.951595153557359
    ]
   },
   "sequential transfer": {
    "n": 6,
    "auroc": 0.8643638352942933,
    "prr": 0.6774130302899982,
    "auroc_ci": [
     0.8517662748425124,
     0.8769982975441708
    ],
    "prr_ci": [
     0.6485827756300431,
     0.707264367419873
    ]
   },
   "fully connected transfer": {
    "n": 6,
    "auroc": 0.9589247181214184,
    "prr": 0.9188547639829382,
    "auroc_ci": [
     0.952542009798909,
     0.9646968219680029
    ],
    "prr_ci": [
     0.9076135191193017,
     0.9294806578222435
    ]
   },
   "hierarchical transfer": {
    "n": 3,
    "auroc": 0.6293111051956087,
    "prr": 0.33462783817655456,
    "auroc_ci": [
     0.6049736441213281,
     0.6522086620687829
    ],
    "prr_ci": [
     0.25266043603523874,
     0.4144802391632054
    ]
   }
  },
  "learned+free": {
   "sequential in-domain": {
    "n": 9,
    "auroc": 0.646617538172096,
    "prr": 0.24514639504263686,
    "auroc_ci": [
     0.6217241789963173,
     0.672831811048033
    ],
    "prr_ci": [
     0.18521803339039275,
     0.30607027601567827
    ]
   },
   "hierarchical in-domain": {
    "n": 6,
    "auroc": 0.6122881257957667,
    "prr": 0.1790730423330014,
    "auroc_ci": [
     0.5908799688766775,
     0.6363372919894829
    ],
    "prr_ci": [
     0.1180879639901031,
     0.24098314168890136
    ]
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "auroc": 0.5400461992461059,
    "prr": 0.08691364604756645,
    "auroc_ci": [
     0.5243738713112104,
     0.5540878868255699
    ],
    "prr_ci": [
     0.05232863170621744,
     0.12068622991733713
    ]
   },
   "\u03c4-bench airline": null,
   "\u03c4-bench retail": null,
   "fully connected in-domain": {
    "n": 9,
    "auroc": 0.659231302597363,
    "prr": 0.28410402074270835,
    "auroc_ci": [
     0.6454753001122935,
     0.6737198529020255
    ],
    "prr_ci": [
     0.24976525829845656,
     0.31707725641099693
    ]
   },
   "sequential transfer": {
    "n": 6,
    "auroc": 0.5495471103900158,
    "prr": 0.1045437947863337,
    "auroc_ci": [
     0.5285004905806057,
     0.5672307973140598
    ],
    "prr_ci": [
     0.06727624033241061,
     0.1362432198336998
    ]
   },
   "fully connected transfer": {
    "n": 6,
    "auroc": 0.5506887238056454,
    "prr": 0.11344412381142564,
    "auroc_ci": [
     0.5359970895507317,
     0.5661904547660048
    ],
    "prr_ci": [
     0.08642507784092908,
     0.14050743583610753
    ]
   },
   "hierarchical transfer": {
    "n": 3,
    "auroc": 0.5210443769582861,
    "prr": 0.05165334857003192,
    "auroc_ci": [
     0.49588387569656645,
     0.5459412985105473
    ],
    "prr_ci": [
     -0.020886925866886234,
     0.1325430265997058
    ]
   }
  },
  "learned+ie_local": {
   "sequential in-domain": {
    "n": 9,
    "auroc": 0.6429113869019656,
    "prr": 0.24411778210648935,
    "auroc_ci": [
     0.617019783216029,
     0.6701706054998835
    ],
    "prr_ci": [
     0.18019100548755293,
     0.307731933123441
    ]
   },
   "hierarchical in-domain": {
    "n": 6,
    "auroc": 0.6118468806691028,
    "prr": 0.16615484171127207,
    "auroc_ci": [
     0.5904340119921183,
     0.6355540189046776
    ],
    "prr_ci": [
     0.1037574701844979,
     0.2273533478858819
    ]
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "auroc": 0.5424156681836209,
    "prr": 0.08398170962734962,
    "auroc_ci": [
     0.5267404052324899,
     0.5566138749338322
    ],
    "prr_ci": [
     0.04754257576983253,
     0.11644851883759531
    ]
   },
   "\u03c4-bench airline": null,
   "\u03c4-bench retail": null,
   "fully connected in-domain": {
    "n": 9,
    "auroc": 0.6594390417137271,
    "prr": 0.285275633765655,
    "auroc_ci": [
     0.6456963634461157,
     0.6737115928062842
    ],
    "prr_ci": [
     0.25044040299333375,
     0.31773032453091477
    ]
   },
   "sequential transfer": {
    "n": 6,
    "auroc": 0.5516340484033735,
    "prr": 0.10708668253949653,
    "auroc_ci": [
     0.5316827822999954,
     0.5689181810221627
    ],
    "prr_ci": [
     0.07012557163128345,
     0.14089735548222435
    ]
   },
   "fully connected transfer": {
    "n": 6,
    "auroc": 0.5537637053521262,
    "prr": 0.12038841241966051,
    "auroc_ci": [
     0.5390760978465452,
     0.5693890027886043
    ],
    "prr_ci": [
     0.09334248890439487,
     0.14786721655180468
    ]
   },
   "hierarchical transfer": {
    "n": 3,
    "auroc": 0.5239789077441154,
    "prr": 0.03777176380305578,
    "auroc_ci": [
     0.4986996612873665,
     0.5496677280472826
    ],
    "prr_ci": [
     -0.0368150828550799,
     0.1200685119232229
    ]
   }
  },
  "learned+free_local": {
   "sequential in-domain": {
    "n": 9,
    "auroc": 0.6409586310069998,
    "prr": 0.24238424902505118,
    "auroc_ci": [
     0.6155903041159756,
     0.6676808061862188
    ],
    "prr_ci": [
     0.18152191421994404,
     0.3028082676946646
    ]
   },
   "hierarchical in-domain": {
    "n": 6,
    "auroc": 0.6122881257957667,
    "prr": 0.1790730423330014,
    "auroc_ci": [
     0.5908799688766775,
     0.6363372919894829
    ],
    "prr_ci": [
     0.1180879639901031,
     0.24098314168890136
    ]
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "auroc": 0.5375639324847467,
    "prr": 0.08239392774478276,
    "auroc_ci": [
     0.5218404008381322,
     0.5515363196904297
    ],
    "prr_ci": [
     0.046829184369113194,
     0.11614261031597778
    ]
   },
   "\u03c4-bench airline": null,
   "\u03c4-bench retail": null,
   "fully connected in-domain": {
    "n": 9,
    "auroc": 0.6590445211513197,
    "prr": 0.2839928682504294,
    "auroc_ci": [
     0.6452881423057825,
     0.6735216200652806
    ],
    "prr_ci": [
     0.24962874481018857,
     0.31689139736202226
    ]
   },
   "sequential transfer": {
    "n": 6,
    "auroc": 0.5458237102479769,
    "prr": 0.09776421733215816,
    "auroc_ci": [
     0.5251101614065371,
     0.5632874834114049
    ],
    "prr_ci": [
     0.061370442013026494,
     0.13141980137925427
    ]
   },
   "fully connected transfer": {
    "n": 6,
    "auroc": 0.5507159378608146,
    "prr": 0.11376631505267798,
    "auroc_ci": [
     0.5359384359484712,
     0.5660821776612631
    ],
    "prr_ci": [
     0.08681159357825488,
     0.14066029945125877
    ]
   },
   "hierarchical transfer": {
    "n": 3,
    "auroc": 0.5210443769582861,
    "prr": 0.05165334857003192,
    "auroc_ci": [
     0.49588387569656645,
     0.5459412985105473
    ],
    "prr_ci": [
     -0.020886925866886234,
     0.1325430265997058
    ]
   }
  }
 },
 "steps": {
  "learned+none - raw+none": {
   "label": "learned receiver recalibration",
   "sequential in-domain": {
    "n": 9,
    "d_auroc": 0.004656341218475086,
    "auroc_ci": [
     -0.00038506470112290855,
     0.01000425474992744
    ],
    "auroc_wins": 5,
    "auroc_losses": 4,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 0.42578125,
    "d_prr": 0.01153699024417758,
    "prr_ci": [
     -0.003763282856024865,
     0.029059955679547216
    ],
    "prr_wins": 4,
    "prr_losses": 5,
    "prr_excl0": false,
    "prr_wilcoxon_p": 1.0
   },
   "hierarchical in-domain": {
    "n": 6,
    "d_auroc": -0.0002250705442530069,
    "auroc_ci": [
     -0.0024505087595006305,
     0.001661124480582188
    ],
    "auroc_wins": 2,
    "auroc_losses": 2,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 0.875,
    "d_prr": 0.001819895521501411,
    "prr_ci": [
     -0.006598162989129042,
     0.008220366652386266
    ],
    "prr_wins": 3,
    "prr_losses": 1,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.625
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "d_auroc": 0.0010287841733567227,
    "auroc_ci": [
     -0.000699661779336555,
     0.002751166646080585
    ],
    "auroc_wins": 4,
    "auroc_losses": 5,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 0.91015625,
    "d_prr": 0.001489546682043483,
    "prr_ci": [
     -0.0035681347595756625,
     0.005511562874767475
    ],
    "prr_wins": 4,
    "prr_losses": 5,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.734375
   },
   "\u03c4-bench airline": {
    "n": 6,
    "d_auroc": -0.08901741571585826,
    "auroc_ci": [
     -0.11616090877429597,
     -0.06412594661379287
    ],
    "auroc_wins": 2,
    "auroc_losses": 4,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.15625,
    "d_prr": -0.37595833935678696,
    "prr_ci": [
     -0.48062932718536083,
     -0.2793685600234158
    ],
    "prr_wins": 2,
    "prr_losses": 4,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.15625
   },
   "\u03c4-bench retail": {
    "n": 6,
    "d_auroc": -0.19336826646837132,
    "auroc_ci": [
     -0.23773028032321095,
     -0.14617686241130895
    ],
    "auroc_wins": 0,
    "auroc_losses": 3,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.25,
    "d_prr": -0.8456374993400019,
    "prr_ci": [
     -1.0446330650453168,
     -0.636790415692378
    ],
    "prr_wins": 0,
    "prr_losses": 3,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.25
   },
   "fully connected in-domain": {
    "n": 9,
    "d_auroc": -2.0974506856341613e-05,
    "auroc_ci": [
     -0.0018534000015386796,
     0.0016918367143538503
    ],
    "auroc_wins": 5,
    "auroc_losses": 4,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 1.0,
    "d_prr": 0.0014653700572380844,
    "prr_ci": [
     -0.0018687301963103576,
     0.004377596527597367
    ],
    "prr_wins": 6,
    "prr_losses": 3,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.30078125
   },
   "sequential transfer": {
    "n": 6,
    "d_auroc": 0.0010632110690057355,
    "auroc_ci": [
     -0.0010049675854513467,
     0.003150337330593181
    ],
    "auroc_wins": 3,
    "auroc_losses": 3,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 1.0,
    "d_prr": -0.000600194208029556,
    "prr_ci": [
     -0.003002792057256644,
     0.0012170838854737946
    ],
    "prr_wins": 3,
    "prr_losses": 3,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.6875
   },
   "fully connected transfer": {
    "n": 6,
    "d_auroc": -0.0004791922095990035,
    "auroc_ci": [
     -0.0024066497707408456,
     0.0020025506077796934
    ],
    "auroc_wins": 2,
    "auroc_losses": 4,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 0.3125,
    "d_prr": 0.00040271965362513015,
    "prr_ci": [
     -0.0017038765278543477,
     0.0028429656009524456
    ],
    "prr_wins": 4,
    "prr_losses": 2,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.4375
   },
   "hierarchical transfer": {
    "n": 3,
    "d_auroc": 0.0009599303820586972,
    "auroc_ci": [
     -0.002443499213545637,
     0.0036036190350917843
    ],
    "auroc_wins": 1,
    "auroc_losses": 2,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 1.0,
    "d_prr": 0.0056690284621895605,
    "prr_ci": [
     -0.009158095384268128,
     0.016752073304164648
    ],
    "prr_wins": 1,
    "prr_losses": 2,
    "prr_excl0": false,
    "prr_wilcoxon_p": 1.0
   }
  },
  "learned+probe - learned+none": {
   "label": "receiver text",
   "sequential in-domain": {
    "n": 9,
    "d_auroc": 0.08785758182544227,
    "auroc_ci": [
     0.06218974992180568,
     0.11283380014120163
    ],
    "auroc_wins": 9,
    "auroc_losses": 0,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.00390625,
    "d_prr": 0.11798124525166946,
    "prr_ci": [
     0.05374772831402985,
     0.17670032585443143
    ],
    "prr_wins": 8,
    "prr_losses": 1,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.0078125
   },
   "hierarchical in-domain": {
    "n": 6,
    "d_auroc": 0.1143208166403516,
    "auroc_ci": [
     0.08670540802604416,
     0.1399484270215381
    ],
    "auroc_wins": 6,
    "auroc_losses": 0,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.03125,
    "d_prr": 0.21551676056466537,
    "prr_ci": [
     0.14809945169213762,
     0.2820734408726551
    ],
    "prr_wins": 6,
    "prr_losses": 0,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.03125
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "d_auroc": 0.003909528088800666,
    "auroc_ci": [
     -0.009279585012362179,
     0.018362854497208692
    ],
    "auroc_wins": 6,
    "auroc_losses": 3,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 0.5703125,
    "d_prr": -0.006386806039536694,
    "prr_ci": [
     -0.040294792260923765,
     0.028607093184469787
    ],
    "prr_wins": 5,
    "prr_losses": 4,
    "prr_excl0": false,
    "prr_wilcoxon_p": 1.0
   },
   "\u03c4-bench airline": {
    "n": 6,
    "d_auroc": -0.03830584792270115,
    "auroc_ci": [
     -0.07032130532533537,
     -0.004573019479578699
    ],
    "auroc_wins": 1,
    "auroc_losses": 5,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.4375,
    "d_prr": -0.1573857998644972,
    "prr_ci": [
     -0.2603889872494698,
     -0.03958739355751423
    ],
    "prr_wins": 2,
    "prr_losses": 4,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.5625
   },
   "\u03c4-bench retail": {
    "n": 6,
    "d_auroc": -0.08108408092848605,
    "auroc_ci": [
     -0.14518142941094808,
     -0.013748556190756989
    ],
    "auroc_wins": 0,
    "auroc_losses": 6,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.03125,
    "d_prr": -0.3016488471832267,
    "prr_ci": [
     -0.5725410413763024,
     -0.03744653701199713
    ],
    "prr_wins": 1,
    "prr_losses": 5,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.0625
   },
   "fully connected in-domain": {
    "n": 9,
    "d_auroc": 0.09535578534885972,
    "auroc_ci": [
     0.08021293563756911,
     0.11065990293441327
    ],
    "auroc_wins": 9,
    "auroc_losses": 0,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.00390625,
    "d_prr": 0.16525643921393918,
    "prr_ci": [
     0.12951296419302943,
     0.199985908355418
    ],
    "prr_wins": 9,
    "prr_losses": 0,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.00390625
   },
   "sequential transfer": {
    "n": 6,
    "d_auroc": 0.004703037004896826,
    "auroc_ci": [
     -0.013348658057996888,
     0.022389380207522534
    ],
    "auroc_wins": 4,
    "auroc_losses": 2,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 0.5625,
    "d_prr": -0.0005358598915081112,
    "prr_ci": [
     -0.03418928327968112,
     0.0331983185091729
    ],
    "prr_wins": 3,
    "prr_losses": 3,
    "prr_excl0": false,
    "prr_wilcoxon_p": 1.0
   },
   "fully connected transfer": {
    "n": 6,
    "d_auroc": -0.0022700663434442325,
    "auroc_ci": [
     -0.013791052375466892,
     0.010289449109491524
    ],
    "auroc_wins": 3,
    "auroc_losses": 3,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 1.0,
    "d_prr": -0.019184789028780864,
    "prr_ci": [
     -0.04300627590155425,
     0.005919384147192462
    ],
    "prr_wins": 2,
    "prr_losses": 4,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.4375
   },
   "hierarchical transfer": {
    "n": 3,
    "d_auroc": 0.0023225102566083455,
    "auroc_ci": [
     -0.020587841079635533,
     0.0264504181735104
    ],
    "auroc_wins": 2,
    "auroc_losses": 1,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 1.0,
    "d_prr": -0.018088698335593862,
    "prr_ci": [
     -0.09558005269157428,
     0.06964747574045875
    ],
    "prr_wins": 2,
    "prr_losses": 1,
    "prr_excl0": false,
    "prr_wilcoxon_p": 1.0
   }
  },
  "learned+parent_single - learned+probe": {
   "label": "parent interaction (no parent state)",
   "sequential in-domain": {
    "n": 9,
    "d_auroc": 0.004808694612807825,
    "auroc_ci": [
     -0.006381361339952779,
     0.01613792627418721
    ],
    "auroc_wins": 6,
    "auroc_losses": 3,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 0.8203125,
    "d_prr": 0.011828963696142968,
    "prr_ci": [
     -0.02040412973447643,
     0.041701265563746766
    ],
    "prr_wins": 6,
    "prr_losses": 3,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.5703125
   },
   "hierarchical in-domain": {
    "n": 6,
    "d_auroc": 0.004537134791950744,
    "auroc_ci": [
     -0.008008370581250942,
     0.01796075490287453
    ],
    "auroc_wins": 3,
    "auroc_losses": 3,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 1.0,
    "d_prr": -0.010664575196064502,
    "prr_ci": [
     -0.044667695420828234,
     0.025802332347031054
    ],
    "prr_wins": 2,
    "prr_losses": 4,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.6875
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "d_auroc": 0.01082650344484186,
    "auroc_ci": [
     0.002194093695569363,
     0.019823635102150433
    ],
    "auroc_wins": 5,
    "auroc_losses": 4,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.30078125,
    "d_prr": 0.02439584585850639,
    "prr_ci": [
     -0.0007268691946079331,
     0.05053973193587186
    ],
    "prr_wins": 5,
    "prr_losses": 4,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.359375
   },
   "\u03c4-bench airline": {
    "n": 6,
    "d_auroc": 0.07382477103709163,
    "auroc_ci": [
     0.04964699183354204,
     0.09811821842032308
    ],
    "auroc_wins": 6,
    "auroc_losses": 0,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.03125,
    "d_prr": 0.2509376347917988,
    "prr_ci": [
     0.1627427411079137,
     0.335984457172438
    ],
    "prr_wins": 6,
    "prr_losses": 0,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.03125
   },
   "\u03c4-bench retail": {
    "n": 6,
    "d_auroc": 0.12750698048457484,
    "auroc_ci": [
     0.08010355069018935,
     0.1745198206694494
    ],
    "auroc_wins": 5,
    "auroc_losses": 1,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.0625,
    "d_prr": 0.4935491558799215,
    "prr_ci": [
     0.27909390588687794,
     0.7088474774222623
    ],
    "prr_wins": 5,
    "prr_losses": 1,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.09375
   },
   "fully connected in-domain": {
    "n": 9,
    "d_auroc": 0.017798532519200033,
    "auroc_ci": [
     0.010142120552704133,
     0.025771587969926454
    ],
    "auroc_wins": 7,
    "auroc_losses": 2,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.12890625,
    "d_prr": 0.028955204972899235,
    "prr_ci": [
     0.010294152498207873,
     0.04797996820462656
    ],
    "prr_wins": 7,
    "prr_losses": 2,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.1640625
   },
   "sequential transfer": {
    "n": 6,
    "d_auroc": 0.00608754379887357,
    "auroc_ci": [
     -0.004365828596159085,
     0.015352149514047184
    ],
    "auroc_wins": 3,
    "auroc_losses": 3,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 0.6875,
    "d_prr": 0.007714120115973403,
    "prr_ci": [
     -0.013160447518819956,
     0.0286903445414898
    ],
    "prr_wins": 3,
    "prr_losses": 3,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.6875
   },
   "fully connected transfer": {
    "n": 6,
    "d_auroc": 0.012615355152717408,
    "auroc_ci": [
     0.0036064901576715962,
     0.02206478532596991
    ],
    "auroc_wins": 3,
    "auroc_losses": 3,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.4375,
    "d_prr": 0.043962517474085645,
    "prr_ci": [
     0.024784610307838215,
     0.06330180288243115
    ],
    "prr_wins": 5,
    "prr_losses": 1,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.15625
   },
   "hierarchical transfer": {
    "n": 3,
    "d_auroc": 0.020304422736778443,
    "auroc_ci": [
     0.002818701755345424,
     0.038945268345511604
    ],
    "auroc_wins": 2,
    "auroc_losses": 1,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.5,
    "d_prr": 0.05775929734357237,
    "prr_ci": [
     -0.005869526356866456,
     0.11892486409834666
    ],
    "prr_wins": 2,
    "prr_losses": 1,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.5
   }
  },
  "learned+ie - learned+parent_single": {
   "label": "parent-state conditioning",
   "sequential in-domain": {
    "n": 9,
    "d_auroc": 0.014377985879804581,
    "auroc_ci": [
     0.00712273805009111,
     0.022125775180554287
    ],
    "auroc_wins": 9,
    "auroc_losses": 0,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.00390625,
    "d_prr": 0.02248666927504366,
    "prr_ci": [
     0.0011608165629513954,
     0.043460808018701454
    ],
    "prr_wins": 8,
    "prr_losses": 1,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.0078125
   },
   "hierarchical in-domain": {
    "n": 6,
    "d_auroc": -0.008950799251401631,
    "auroc_ci": [
     -0.016634512701560335,
     -0.001157213646054349
    ],
    "auroc_wins": 3,
    "auroc_losses": 3,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.84375,
    "d_prr": -0.03483233431762083,
    "prr_ci": [
     -0.05875731008215734,
     -0.011545335904588375
    ],
    "prr_wins": 3,
    "prr_losses": 3,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.84375
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "d_auroc": 0.01608534625063344,
    "auroc_ci": [
     0.011168635097716501,
     0.021452691087691735
    ],
    "auroc_wins": 8,
    "auroc_losses": 1,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.01171875,
    "d_prr": 0.025442960187004864,
    "prr_ci": [
     0.011462700953271636,
     0.03941092816205523
    ],
    "prr_wins": 7,
    "prr_losses": 2,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.07421875
   },
   "\u03c4-bench airline": {
    "n": 6,
    "d_auroc": 0.021485658938619246,
    "auroc_ci": [
     0.008075132355733447,
     0.03574202719367603
    ],
    "auroc_wins": 4,
    "auroc_losses": 2,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.3125,
    "d_prr": 0.0786053306198042,
    "prr_ci": [
     0.03030497669357549,
     0.13117678709859407
    ],
    "prr_wins": 3,
    "prr_losses": 3,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.84375
   },
   "\u03c4-bench retail": {
    "n": 6,
    "d_auroc": 0.027028133309252234,
    "auroc_ci": [
     0.00839177579737494,
     0.045213675080373904
    ],
    "auroc_wins": 6,
    "auroc_losses": 0,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.03125,
    "d_prr": 0.13610084057865687,
    "prr_ci": [
     0.054563552652011564,
     0.22513030298920456
    ],
    "prr_wins": 5,
    "prr_losses": 1,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.0625
   },
   "fully connected in-domain": {
    "n": 9,
    "d_auroc": 0.0002449535233308338,
    "auroc_ci": [
     -0.0011488157526233639,
     0.0016365046180262213
    ],
    "auroc_wins": 4,
    "auroc_losses": 5,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 0.91015625,
    "d_prr": 0.0005447849287264819,
    "prr_ci": [
     -0.0029870465873824983,
     0.0041248690474307995
    ],
    "prr_wins": 3,
    "prr_losses": 6,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.91015625
   },
   "sequential transfer": {
    "n": 6,
    "d_auroc": 0.02173762929333613,
    "auroc_ci": [
     0.01591303957663911,
     0.027760537888824904
    ],
    "auroc_wins": 6,
    "auroc_losses": 0,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.03125,
    "d_prr": 0.04234061214424085,
    "prr_ci": [
     0.028951416276117168,
     0.056496072451888264
    ],
    "prr_wins": 6,
    "prr_losses": 0,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.03125
   },
   "fully connected transfer": {
    "n": 6,
    "d_auroc": 0.002805214606142211,
    "auroc_ci": [
     0.0012618104196138126,
     0.004381797199973253
    ],
    "auroc_wins": 4,
    "auroc_losses": 2,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.15625,
    "d_prr": 0.003794349137488734,
    "prr_ci": [
     0.00038972419109966803,
     0.007369670757212159
    ],
    "prr_wins": 4,
    "prr_losses": 2,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.21875
   },
   "hierarchical transfer": {
    "n": 3,
    "d_auroc": 0.004780780165228056,
    "auroc_ci": [
     -0.004316226773815364,
     0.013504075691566201
    ],
    "auroc_wins": 2,
    "auroc_losses": 1,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 0.5,
    "d_prr": -0.0083523437274671,
    "prr_ci": [
     -0.0371949974702059,
     0.020169166373882705
    ],
    "prr_wins": 1,
    "prr_losses": 2,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.5
   }
  },
  "learned+ie - learned+probe": {
   "label": "interaction term with parent state (6a)",
   "sequential in-domain": {
    "n": 9,
    "d_auroc": 0.019186680492612407,
    "auroc_ci": [
     0.007519567907376251,
     0.03161837569521365
    ],
    "auroc_wins": 7,
    "auroc_losses": 2,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.02734375,
    "d_prr": 0.03431563297118662,
    "prr_ci": [
     0.0030134400502592877,
     0.0663582611080519
    ],
    "prr_wins": 7,
    "prr_losses": 2,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.0546875
   },
   "hierarchical in-domain": {
    "n": 6,
    "d_auroc": -0.004413664459450887,
    "auroc_ci": [
     -0.018515469575305393,
     0.011167402552955554
    ],
    "auroc_wins": 2,
    "auroc_losses": 4,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 0.6875,
    "d_prr": -0.04549690951368534,
    "prr_ci": [
     -0.08338906181522714,
     -0.007536644284006622
    ],
    "prr_wins": 1,
    "prr_losses": 5,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.21875
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "d_auroc": 0.0269118496954753,
    "auroc_ci": [
     0.01764275021228911,
     0.036316382466713946
    ],
    "auroc_wins": 7,
    "auroc_losses": 2,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.0390625,
    "d_prr": 0.04983880604551126,
    "prr_ci": [
     0.024696637848856097,
     0.07451644766438571
    ],
    "prr_wins": 7,
    "prr_losses": 2,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.07421875
   },
   "\u03c4-bench airline": {
    "n": 6,
    "d_auroc": 0.09531042997571088,
    "auroc_ci": [
     0.0680725711868281,
     0.12202320539694966
    ],
    "auroc_wins": 6,
    "auroc_losses": 0,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.03125,
    "d_prr": 0.32954296541160294,
    "prr_ci": [
     0.23181205316533346,
     0.4221732927459742
    ],
    "prr_wins": 6,
    "prr_losses": 0,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.03125
   },
   "\u03c4-bench retail": {
    "n": 6,
    "d_auroc": 0.15453511379382703,
    "auroc_ci": [
     0.1096446158325004,
     0.20248775659041912
    ],
    "auroc_wins": 5,
    "auroc_losses": 1,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.0625,
    "d_prr": 0.6296499964585784,
    "prr_ci": [
     0.4113649362951058,
     0.8378209015391039
    ],
    "prr_wins": 5,
    "prr_losses": 1,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.09375
   },
   "fully connected in-domain": {
    "n": 9,
    "d_auroc": 0.018043486042530865,
    "auroc_ci": [
     0.01000853515126974,
     0.026197703533809753
    ],
    "auroc_wins": 7,
    "auroc_losses": 2,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.12890625,
    "d_prr": 0.029499989901625723,
    "prr_ci": [
     0.009818138329444415,
     0.048553034259904086
    ],
    "prr_wins": 7,
    "prr_losses": 2,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.1640625
   },
   "sequential transfer": {
    "n": 6,
    "d_auroc": 0.027825173092209703,
    "auroc_ci": [
     0.016212175367373124,
     0.03854749710714582
    ],
    "auroc_wins": 5,
    "auroc_losses": 1,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.15625,
    "d_prr": 0.05005473226021425,
    "prr_ci": [
     0.027333707876865714,
     0.07348454031093117
    ],
    "prr_wins": 5,
    "prr_losses": 1,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.09375
   },
   "fully connected transfer": {
    "n": 6,
    "d_auroc": 0.015420569758859618,
    "auroc_ci": [
     0.006012254182502494,
     0.025242091077514843
    ],
    "auroc_wins": 6,
    "auroc_losses": 0,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.03125,
    "d_prr": 0.047756866611574376,
    "prr_ci": [
     0.02842521794529671,
     0.06705224038256692
    ],
    "prr_wins": 5,
    "prr_losses": 1,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.0625
   },
   "hierarchical transfer": {
    "n": 3,
    "d_auroc": 0.025085202902006498,
    "auroc_ci": [
     0.007932805603505426,
     0.042367773334041
    ],
    "auroc_wins": 2,
    "auroc_losses": 1,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.5,
    "d_prr": 0.049406953616105274,
    "prr_ci": [
     -0.011131210754790451,
     0.1107916405602059
    ],
    "prr_wins": 2,
    "prr_losses": 1,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.5
   }
  },
  "learned+ie - propuq": {
   "label": "IE vs PropUQ",
   "sequential in-domain": {
    "n": 9,
    "d_auroc": 0.07053982985923539,
    "auroc_ci": [
     0.04539683678205082,
     0.09623932089434606
    ],
    "auroc_wins": 9,
    "auroc_losses": 0,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.00390625,
    "d_prr": 0.1000162186207339,
    "prr_ci": [
     0.039403062116240534,
     0.1653536028559002
    ],
    "prr_wins": 9,
    "prr_losses": 0,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.00390625
   },
   "hierarchical in-domain": {
    "n": 6,
    "d_auroc": 0.08254600950208828,
    "auroc_ci": [
     0.05910540497380026,
     0.10712338042190914
    ],
    "auroc_wins": 5,
    "auroc_losses": 1,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.0625,
    "d_prr": 0.13592996715447697,
    "prr_ci": [
     0.07361261691146427,
     0.20130879904363233
    ],
    "prr_wins": 5,
    "prr_losses": 1,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.0625
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "d_auroc": 0.001487808631116404,
    "auroc_ci": [
     -0.013970627675170114,
     0.015956643306250053
    ],
    "auroc_wins": 5,
    "auroc_losses": 4,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 1.0,
    "d_prr": -0.017063149818545672,
    "prr_ci": [
     -0.059084731277708975,
     0.022595708925003087
    ],
    "prr_wins": 4,
    "prr_losses": 5,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.734375
   },
   "\u03c4-bench airline": {
    "n": 6,
    "d_auroc": -0.06521036674968447,
    "auroc_ci": [
     -0.09597103214326548,
     -0.03209878395203588
    ],
    "auroc_wins": 1,
    "auroc_losses": 5,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.4375,
    "d_prr": -0.2174737855663571,
    "prr_ci": [
     -0.31496285214522995,
     -0.10954102247748045
    ],
    "prr_wins": 1,
    "prr_losses": 5,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.21875
   },
   "\u03c4-bench retail": {
    "n": 6,
    "d_auroc": -0.1482914946276451,
    "auroc_ci": [
     -0.20474898372840186,
     -0.09084496395945865
    ],
    "auroc_wins": 1,
    "auroc_losses": 5,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.15625,
    "d_prr": -0.6836019727978911,
    "prr_ci": [
     -0.897148368928633,
     -0.4697450868490405
    ],
    "prr_wins": 1,
    "prr_losses": 5,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.09375
   },
   "fully connected in-domain": {
    "n": 9,
    "d_auroc": 0.0767506886642543,
    "auroc_ci": [
     0.058912947132552684,
     0.09392137180599439
    ],
    "auroc_wins": 9,
    "auroc_losses": 0,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.00390625,
    "d_prr": 0.13927435037857208,
    "prr_ci": [
     0.09975371583750088,
     0.17601723923665533
    ],
    "prr_wins": 9,
    "prr_losses": 0,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.00390625
   },
   "sequential transfer": {
    "n": 6,
    "d_auroc": -0.006901677359317626,
    "auroc_ci": [
     -0.025016229854500707,
     0.010807861907296252
    ],
    "auroc_wins": 3,
    "auroc_losses": 3,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 0.84375,
    "d_prr": -0.03290142205065106,
    "prr_ci": [
     -0.07106145427052042,
     0.002971099586440881
    ],
    "prr_wins": 2,
    "prr_losses": 4,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.5625
   },
   "fully connected transfer": {
    "n": 6,
    "d_auroc": -0.022487675185439777,
    "auroc_ci": [
     -0.03440172425381417,
     -0.009136179737288327
    ],
    "auroc_wins": 1,
    "auroc_losses": 5,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.09375,
    "d_prr": -0.04948868876084465,
    "prr_ci": [
     -0.07421862542659453,
     -0.02397903912353674
    ],
    "prr_wins": 2,
    "prr_losses": 4,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.15625
   },
   "hierarchical transfer": {
    "n": 3,
    "d_auroc": 0.018266780611984463,
    "auroc_ci": [
     -0.008099154326547741,
     0.04597902713271945
    ],
    "auroc_wins": 2,
    "auroc_losses": 1,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 0.75,
    "d_prr": 0.014613394645665093,
    "prr_ci": [
     -0.07668980286200291,
     0.11972762018187733
    ],
    "prr_wins": 2,
    "prr_losses": 1,
    "prr_excl0": false,
    "prr_wilcoxon_p": 1.0
   }
  },
  "probe_all+ie - learned+ie": {
   "label": "adding receiver text to IE",
   "sequential in-domain": {
    "n": 9,
    "d_auroc": -0.0006077022656689498,
    "auroc_ci": [
     -0.008555794151948135,
     0.00697784719559576
    ],
    "auroc_wins": 5,
    "auroc_losses": 4,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 0.65234375,
    "d_prr": -0.00526673215691622,
    "prr_ci": [
     -0.03138580114980164,
     0.01939715228483836
    ],
    "prr_wins": 5,
    "prr_losses": 4,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.91015625
   },
   "hierarchical in-domain": {
    "n": 6,
    "d_auroc": 0.005450241495193649,
    "auroc_ci": [
     -0.0018041799284463033,
     0.01284032132604121
    ],
    "auroc_wins": 4,
    "auroc_losses": 2,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 0.21875,
    "d_prr": 0.015030501035152535,
    "prr_ci": [
     -0.00826165680845056,
     0.03773048878994435
    ],
    "prr_wins": 5,
    "prr_losses": 1,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.15625
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "d_auroc": -0.009424315417284897,
    "auroc_ci": [
     -0.015004437129387548,
     -0.004095366697714205
    ],
    "auroc_wins": 1,
    "auroc_losses": 8,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.01171875,
    "d_prr": -0.023634558762037502,
    "prr_ci": [
     -0.040640720877534384,
     -0.008543285454465368
    ],
    "prr_wins": 1,
    "prr_losses": 8,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.02734375
   },
   "\u03c4-bench airline": {
    "n": 6,
    "d_auroc": -0.03820165729559227,
    "auroc_ci": [
     -0.05070806333424407,
     -0.025447873026006602
    ],
    "auroc_wins": 0,
    "auroc_losses": 6,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.03125,
    "d_prr": -0.12100596425647152,
    "prr_ci": [
     -0.16760919414010897,
     -0.0750905855182018
    ],
    "prr_wins": 0,
    "prr_losses": 6,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.03125
   },
   "\u03c4-bench retail": {
    "n": 6,
    "d_auroc": -0.03341576134503931,
    "auroc_ci": [
     -0.05686114554541084,
     -0.01205459187716896
    ],
    "auroc_wins": 3,
    "auroc_losses": 3,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.4375,
    "d_prr": -0.1276751412473315,
    "prr_ci": [
     -0.23044855032802042,
     -0.021831554229920783
    ],
    "prr_wins": 3,
    "prr_losses": 3,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.5625
   },
   "fully connected in-domain": null,
   "sequential transfer": {
    "n": 6,
    "d_auroc": -0.007463605006760576,
    "auroc_ci": [
     -0.014503719868323477,
     -0.0005883413019703905
    ],
    "auroc_wins": 1,
    "auroc_losses": 5,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.09375,
    "d_prr": -0.020954890691872244,
    "prr_ci": [
     -0.03752905557675011,
     -0.006055347771402435
    ],
    "prr_wins": 1,
    "prr_losses": 5,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.15625
   },
   "fully connected transfer": null,
   "hierarchical transfer": {
    "n": 3,
    "d_auroc": -0.013345736238333536,
    "auroc_ci": [
     -0.022403457745345533,
     -0.004863074832654068
    ],
    "auroc_wins": 0,
    "auroc_losses": 3,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.25,
    "d_prr": -0.028993894902368016,
    "prr_ci": [
     -0.06553849058107951,
     0.004619645420486026
    ],
    "prr_wins": 0,
    "prr_losses": 3,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.25
   }
  },
  "ie+anchor - learned+ie": {
   "label": "anchored (teacher-forced) auxiliary loss",
   "sequential in-domain": {
    "n": 9,
    "d_auroc": 0.004386079070775854,
    "auroc_ci": [
     -0.0028607502952065623,
     0.011961083006803533
    ],
    "auroc_wins": 5,
    "auroc_losses": 4,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 0.30078125,
    "d_prr": 0.017793120655868504,
    "prr_ci": [
     -0.008665305721563384,
     0.04223333498519751
    ],
    "prr_wins": 6,
    "prr_losses": 3,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.09765625
   },
   "hierarchical in-domain": {
    "n": 6,
    "d_auroc": 0.001935375327004533,
    "auroc_ci": [
     -0.0036540956965055633,
     0.00669310090461209
    ],
    "auroc_wins": 4,
    "auroc_losses": 2,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 0.5625,
    "d_prr": 3.552289067775457e-05,
    "prr_ci": [
     -0.015488546042049902,
     0.01493368578853652
    ],
    "prr_wins": 4,
    "prr_losses": 2,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.84375
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "d_auroc": -0.00042621582684604364,
    "auroc_ci": [
     -0.006262149464963823,
     0.00502235142055776
    ],
    "auroc_wins": 4,
    "auroc_losses": 5,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 0.91015625,
    "d_prr": -0.0053864243596528525,
    "prr_ci": [
     -0.020004972733650345,
     0.009944006257069975
    ],
    "prr_wins": 3,
    "prr_losses": 6,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.5703125
   },
   "\u03c4-bench airline": {
    "n": 6,
    "d_auroc": -0.009081254432797189,
    "auroc_ci": [
     -0.024858003769378304,
     0.005935256557988527
    ],
    "auroc_wins": 3,
    "auroc_losses": 3,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 0.84375,
    "d_prr": -0.019016546499321052,
    "prr_ci": [
     -0.07088643732831189,
     0.03131862192009197
    ],
    "prr_wins": 2,
    "prr_losses": 4,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.6875
   },
   "\u03c4-bench retail": {
    "n": 6,
    "d_auroc": 0.06357258244705835,
    "auroc_ci": [
     0.03660988890879394,
     0.08988949389507664
    ],
    "auroc_wins": 2,
    "auroc_losses": 4,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 1.0,
    "d_prr": 0.4138414121045793,
    "prr_ci": [
     0.26855902025983597,
     0.5524794498169701
    ],
    "prr_wins": 4,
    "prr_losses": 2,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.15625
   },
   "fully connected in-domain": {
    "n": 9,
    "d_auroc": 0.0013009885850089947,
    "auroc_ci": [
     -0.0028075641237491787,
     0.005272016068668161
    ],
    "auroc_wins": 3,
    "auroc_losses": 6,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 0.8203125,
    "d_prr": 0.001214900972433967,
    "prr_ci": [
     -0.010396417501251492,
     0.01191380128008589
    ],
    "prr_wins": 3,
    "prr_losses": 6,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.91015625
   },
   "sequential transfer": {
    "n": 6,
    "d_auroc": -0.001396188896483334,
    "auroc_ci": [
     -0.009635379540469221,
     0.0063174441090016135
    ],
    "auroc_wins": 2,
    "auroc_losses": 4,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 0.84375,
    "d_prr": -0.0028919160175720714,
    "prr_ci": [
     -0.020030779892242095,
     0.013595916359357314
    ],
    "prr_wins": 1,
    "prr_losses": 5,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.4375
   },
   "fully connected transfer": {
    "n": 6,
    "d_auroc": 0.001689846333994216,
    "auroc_ci": [
     -0.0035920342233274477,
     0.006952126457246149
    ],
    "auroc_wins": 2,
    "auroc_losses": 4,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 1.0,
    "d_prr": -0.005540220881130327,
    "prr_ci": [
     -0.016335854612396918,
     0.00588130985644719
    ],
    "prr_wins": 2,
    "prr_losses": 4,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.5625
   },
   "hierarchical transfer": {
    "n": 3,
    "d_auroc": 0.0015137303124285368,
    "auroc_ci": [
     -0.005574420974848388,
     0.008711447399139038
    ],
    "auroc_wins": 2,
    "auroc_losses": 1,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 0.75,
    "d_prr": -0.010375441043814415,
    "prr_ci": [
     -0.04021203045005926,
     0.01966493419528419
    ],
    "prr_wins": 2,
    "prr_losses": 1,
    "prr_excl0": false,
    "prr_wilcoxon_p": 1.0
   }
  },
  "ie+teacher - learned+ie": {
   "label": "teacher-state training",
   "sequential in-domain": {
    "n": 9,
    "d_auroc": -0.02081670126649758,
    "auroc_ci": [
     -0.03935453335495939,
     -0.0020799282425900574
    ],
    "auroc_wins": 2,
    "auroc_losses": 7,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.02734375,
    "d_prr": -0.02441025135679147,
    "prr_ci": [
     -0.08278894306015681,
     0.03277659603681166
    ],
    "prr_wins": 3,
    "prr_losses": 6,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.203125
   },
   "hierarchical in-domain": {
    "n": 6,
    "d_auroc": -0.011122356006158194,
    "auroc_ci": [
     -0.024168921203328638,
     0.001774988676270104
    ],
    "auroc_wins": 2,
    "auroc_losses": 4,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 0.6875,
    "d_prr": -0.02445691644975563,
    "prr_ci": [
     -0.05800335420740259,
     0.010795687447017702
    ],
    "prr_wins": 2,
    "prr_losses": 4,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.5625
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "d_auroc": -0.011762380428306487,
    "auroc_ci": [
     -0.023447253562163574,
     -0.0003779077353632146
    ],
    "auroc_wins": 5,
    "auroc_losses": 4,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.734375,
    "d_prr": -0.03146724160046263,
    "prr_ci": [
     -0.06220630899334372,
     -0.00134833200776177
    ],
    "prr_wins": 4,
    "prr_losses": 5,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.42578125
   },
   "\u03c4-bench airline": {
    "n": 6,
    "d_auroc": -0.02146006544471732,
    "auroc_ci": [
     -0.047178727459534435,
     0.00232866401922741
    ],
    "auroc_wins": 4,
    "auroc_losses": 2,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 1.0,
    "d_prr": -0.07772967305735508,
    "prr_ci": [
     -0.1645608364028392,
     0.007027327432153325
    ],
    "prr_wins": 2,
    "prr_losses": 4,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.5625
   },
   "\u03c4-bench retail": {
    "n": 6,
    "d_auroc": 0.043132854975262,
    "auroc_ci": [
     -0.013200212996535688,
     0.09479216370172075
    ],
    "auroc_wins": 3,
    "auroc_losses": 3,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 1.0,
    "d_prr": 0.30303827785809273,
    "prr_ci": [
     0.05074444488683821,
     0.5461800401468873
    ],
    "prr_wins": 4,
    "prr_losses": 2,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.3125
   },
   "fully connected in-domain": {
    "n": 9,
    "d_auroc": -0.03646336494040531,
    "auroc_ci": [
     -0.04900344990507642,
     -0.023606486942322768
    ],
    "auroc_wins": 0,
    "auroc_losses": 9,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.00390625,
    "d_prr": -0.08123005848425688,
    "prr_ci": [
     -0.11242283276294103,
     -0.05002581012358872
    ],
    "prr_wins": 0,
    "prr_losses": 9,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.00390625
   },
   "sequential transfer": {
    "n": 6,
    "d_auroc": -0.02528417853912644,
    "auroc_ci": [
     -0.040575263150222377,
     -0.009171786822041115
    ],
    "auroc_wins": 3,
    "auroc_losses": 3,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.4375,
    "d_prr": -0.04573598582002284,
    "prr_ci": [
     -0.07727041398027105,
     -0.014715341159800143
    ],
    "prr_wins": 2,
    "prr_losses": 4,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.3125
   },
   "fully connected transfer": {
    "n": 6,
    "d_auroc": -0.013378053302247126,
    "auroc_ci": [
     -0.02588021536869651,
     -0.0008782146233008147
    ],
    "auroc_wins": 2,
    "auroc_losses": 4,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.5625,
    "d_prr": -0.041746107392517474,
    "prr_ci": [
     -0.06532058998744783,
     -0.017722599999127585
    ],
    "prr_wins": 2,
    "prr_losses": 4,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.21875
   },
   "hierarchical transfer": {
    "n": 3,
    "d_auroc": 0.015281215793333414,
    "auroc_ci": [
     -0.001854758533563397,
     0.032042800245577006
    ],
    "auroc_wins": 2,
    "auroc_losses": 1,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 0.75,
    "d_prr": -0.0029297531613422106,
    "prr_ci": [
     -0.07422214888363354,
     0.05932273072291343
    ],
    "prr_wins": 2,
    "prr_losses": 1,
    "prr_excl0": false,
    "prr_wilcoxon_p": 1.0
   }
  },
  "learned+free - learned+parent_single": {
   "label": "propagated parent risk as a free input",
   "sequential in-domain": {
    "n": 9,
    "d_auroc": 0.006127565378089117,
    "auroc_ci": [
     0.00101933479368711,
     0.011393800796196714
    ],
    "auroc_wins": 7,
    "auroc_losses": 2,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.07421875,
    "d_prr": 0.006613784873106739,
    "prr_ci": [
     -0.007961670957777493,
     0.021009787288472463
    ],
    "prr_wins": 7,
    "prr_losses": 2,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.02734375
   },
   "hierarchical in-domain": {
    "n": 6,
    "d_auroc": -0.008509662648638986,
    "auroc_ci": [
     -0.016780927507494804,
     -0.0012171585770491063
    ],
    "auroc_wins": 2,
    "auroc_losses": 4,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.3125,
    "d_prr": -0.021914133695891517,
    "prr_ci": [
     -0.0450562677044237,
     -0.00025511003299232986
    ],
    "prr_wins": 2,
    "prr_losses": 4,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.4375
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "d_auroc": 0.001870668690104629,
    "auroc_ci": [
     -0.0020306268918615423,
     0.005759506875872472
    ],
    "auroc_wins": 5,
    "auroc_losses": 4,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 0.65234375,
    "d_prr": 0.0068130077743155494,
    "prr_ci": [
     -0.0031988854693845038,
     0.017222947280802713
    ],
    "prr_wins": 5,
    "prr_losses": 4,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.359375
   },
   "\u03c4-bench airline": null,
   "\u03c4-bench retail": null,
   "fully connected in-domain": {
    "n": 9,
    "d_auroc": 0.0009905306880619797,
    "auroc_ci": [
     0.0003312433003642257,
     0.0016722900052294819
    ],
    "auroc_wins": 9,
    "auroc_losses": 0,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.00390625,
    "d_prr": 0.0015968351033656897,
    "prr_ci": [
     -0.000352534850638047,
     0.0038417157242692152
    ],
    "prr_wins": 7,
    "prr_losses": 2,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.07421875
   },
   "sequential transfer": {
    "n": 6,
    "d_auroc": 0.001883027633770314,
    "auroc_ci": [
     -0.0027888490385455404,
     0.006365060373574666
    ],
    "auroc_wins": 4,
    "auroc_losses": 2,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 0.5625,
    "d_prr": 0.007455778920411244,
    "prr_ci": [
     -0.003314103917813669,
     0.018240829545643877
    ],
    "prr_wins": 4,
    "prr_losses": 2,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.4375
   },
   "fully connected transfer": {
    "n": 6,
    "d_auroc": -0.0011685505885201304,
    "auroc_ci": [
     -0.0019155401332983046,
     -0.0004111167962085165
    ],
    "auroc_wins": 3,
    "auroc_losses": 3,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.4375,
    "d_prr": -0.0026033584482748045,
    "prr_ci": [
     -0.004606655928986281,
     -0.0006264685850451137
    ],
    "prr_wins": 3,
    "prr_losses": 3,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.4375
   },
   "hierarchical transfer": {
    "n": 3,
    "d_auroc": 0.001845950802773259,
    "auroc_ci": [
     -0.004216768852664079,
     0.00789802108980581
    ],
    "auroc_wins": 1,
    "auroc_losses": 2,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 1.0,
    "d_prr": 0.005527465482124159,
    "prr_ci": [
     -0.016088303443660835,
     0.02609847423108265
    ],
    "prr_wins": 1,
    "prr_losses": 2,
    "prr_excl0": false,
    "prr_wilcoxon_p": 1.0
   }
  },
  "learned+ie - learned+free": {
   "label": "derived state-conditioned form vs free learner",
   "sequential in-domain": {
    "n": 9,
    "d_auroc": 0.008250420501715464,
    "auroc_ci": [
     0.0026423045026408853,
     0.013857262901241644
    ],
    "auroc_wins": 9,
    "auroc_losses": 0,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.00390625,
    "d_prr": 0.015872884401936918,
    "prr_ci": [
     -0.00031141417445582276,
     0.03526768370773937
    ],
    "prr_wins": 7,
    "prr_losses": 2,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.0390625
   },
   "hierarchical in-domain": {
    "n": 6,
    "d_auroc": -0.0004411366027626447,
    "auroc_ci": [
     -0.007225899263203367,
     0.006976639651834901
    ],
    "auroc_wins": 4,
    "auroc_losses": 2,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 0.5625,
    "d_prr": -0.012918200621729306,
    "prr_ci": [
     -0.03485869912676143,
     0.009576326722005288
    ],
    "prr_wins": 5,
    "prr_losses": 1,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.4375
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "d_auroc": 0.014214677560528811,
    "auroc_ci": [
     0.008703367832594072,
     0.019393219453429335
    ],
    "auroc_wins": 7,
    "auroc_losses": 2,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.01953125,
    "d_prr": 0.01862995241268932,
    "prr_ci": [
     0.00450238266826031,
     0.033164661909407867
    ],
    "prr_wins": 7,
    "prr_losses": 2,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.12890625
   },
   "\u03c4-bench airline": null,
   "\u03c4-bench retail": null,
   "fully connected in-domain": {
    "n": 9,
    "d_auroc": -0.0007455771647311457,
    "auroc_ci": [
     -0.0021379045745393843,
     0.0008041452554485488
    ],
    "auroc_wins": 2,
    "auroc_losses": 7,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 0.30078125,
    "d_prr": -0.0010520501746392077,
    "prr_ci": [
     -0.004714238324937484,
     0.0027298261125208037
    ],
    "prr_wins": 3,
    "prr_losses": 6,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.5703125
   },
   "sequential transfer": {
    "n": 6,
    "d_auroc": 0.019854601659565818,
    "auroc_ci": [
     0.013439765848970603,
     0.026126910352741745
    ],
    "auroc_wins": 6,
    "auroc_losses": 0,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.03125,
    "d_prr": 0.034884833223829605,
    "prr_ci": [
     0.021261193045020905,
     0.04838786718399459
    ],
    "prr_wins": 6,
    "prr_losses": 0,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.03125
   },
   "fully connected transfer": {
    "n": 6,
    "d_auroc": 0.0039737651946623416,
    "auroc_ci": [
     0.002331700257321062,
     0.005627569115912481
    ],
    "auroc_wins": 5,
    "auroc_losses": 1,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.0625,
    "d_prr": 0.006397707585763538,
    "prr_ci": [
     0.0027959828931306907,
     0.010106542630474117
    ],
    "prr_wins": 4,
    "prr_losses": 2,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.15625
   },
   "hierarchical transfer": {
    "n": 3,
    "d_auroc": 0.0029348293624547974,
    "auroc_ci": [
     -0.006203986057865476,
     0.011367702197712841
    ],
    "auroc_wins": 1,
    "auroc_losses": 2,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 1.0,
    "d_prr": -0.01387980920959126,
    "prr_ci": [
     -0.045628162590233855,
     0.0155812272652676
    ],
    "prr_wins": 1,
    "prr_losses": 2,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.75
   }
  },
  "learned+ie - learned+ie_local": {
   "label": "recursion, state-conditioned (propagated vs local parent risk)",
   "sequential in-domain": {
    "n": 9,
    "d_auroc": 0.011956571771845885,
    "auroc_ci": [
     0.005725814371102522,
     0.018521133846176763
    ],
    "auroc_wins": 9,
    "auroc_losses": 0,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.00390625,
    "d_prr": 0.01690149733808443,
    "prr_ci": [
     0.002037125673128358,
     0.03298677972054748
    ],
    "prr_wins": 8,
    "prr_losses": 1,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.01171875
   },
   "hierarchical in-domain": {
    "n": 6,
    "d_auroc": 1.0852390129138338e-07,
    "auroc_ci": [
     0.0,
     6.387681855735126e-07
    ],
    "auroc_wins": 1,
    "auroc_losses": 0,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": null,
    "d_prr": 0.0,
    "prr_ci": [
     0.0,
     0.0
    ],
    "prr_wins": 0,
    "prr_losses": 0,
    "prr_excl0": false,
    "prr_wilcoxon_p": null
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "d_auroc": 0.011845208623013907,
    "auroc_ci": [
     0.008478916104672237,
     0.015271840174626924
    ],
    "auroc_wins": 7,
    "auroc_losses": 0,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.015625,
    "d_prr": 0.021561888832906148,
    "prr_ci": [
     0.013753299112302823,
     0.029518634323181418
    ],
    "prr_wins": 6,
    "prr_losses": 1,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.046875
   },
   "\u03c4-bench airline": null,
   "\u03c4-bench retail": null,
   "fully connected in-domain": {
    "n": 9,
    "d_auroc": -0.0009533162810952031,
    "auroc_ci": [
     -0.0023211199662503067,
     0.00037548878097040927
    ],
    "auroc_wins": 3,
    "auroc_losses": 6,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 0.25,
    "d_prr": -0.002223663197585905,
    "prr_ci": [
     -0.005372142720559856,
     0.0013007220018477785
    ],
    "prr_wins": 2,
    "prr_losses": 7,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.1640625
   },
   "sequential transfer": {
    "n": 6,
    "d_auroc": 0.017767663646208114,
    "auroc_ci": [
     0.01271808661458489,
     0.022907453069284413
    ],
    "auroc_wins": 6,
    "auroc_losses": 0,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.03125,
    "d_prr": 0.03234194547066679,
    "prr_ci": [
     0.02062994866845425,
     0.04427702839801136
    ],
    "prr_wins": 5,
    "prr_losses": 1,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.0625
   },
   "fully connected transfer": {
    "n": 6,
    "d_auroc": 0.0008987836481814856,
    "auroc_ci": [
     -0.001113408364677168,
     0.003051611016311955
    ],
    "auroc_wins": 4,
    "auroc_losses": 2,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 0.6875,
    "d_prr": -0.0005465810224713421,
    "prr_ci": [
     -0.005244718199541712,
     0.00408339914593813
    ],
    "prr_wins": 4,
    "prr_losses": 2,
    "prr_excl0": false,
    "prr_wilcoxon_p": 1.0
   },
   "hierarchical transfer": {
    "n": 3,
    "d_auroc": 2.98576625497778e-07,
    "auroc_ci": [
     0.0,
     1.7740231008450679e-06
    ],
    "auroc_wins": 1,
    "auroc_losses": 0,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": null,
    "d_prr": 1.7755573848768358e-06,
    "prr_ci": [
     0.0,
     1.0539998613848131e-05
    ],
    "prr_wins": 1,
    "prr_losses": 0,
    "prr_excl0": false,
    "prr_wilcoxon_p": null
   }
  },
  "learned+free - learned+free_local": {
   "label": "recursion, free learner (propagated vs local parent risk)",
   "sequential in-domain": {
    "n": 9,
    "d_auroc": 0.005658907165096316,
    "auroc_ci": [
     0.002215736186000505,
     0.009012532074617415
    ],
    "auroc_wins": 7,
    "auroc_losses": 2,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.1640625,
    "d_prr": 0.00276214601758568,
    "prr_ci": [
     -0.0042903029217886465,
     0.010821542543180573
    ],
    "prr_wins": 6,
    "prr_losses": 3,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.359375
   },
   "hierarchical in-domain": {
    "n": 6,
    "d_auroc": 0.0,
    "auroc_ci": [
     0.0,
     0.0
    ],
    "auroc_wins": 0,
    "auroc_losses": 0,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": null,
    "d_prr": 0.0,
    "prr_ci": [
     0.0,
     0.0
    ],
    "prr_wins": 0,
    "prr_losses": 0,
    "prr_excl0": false,
    "prr_wilcoxon_p": null
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "d_auroc": 0.0024822667613592702,
    "auroc_ci": [
     0.0009909107029392767,
     0.004047946194961785
    ],
    "auroc_wins": 4,
    "auroc_losses": 2,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.3125,
    "d_prr": 0.004519718302783703,
    "prr_ci": [
     0.0010060520154179698,
     0.007916558126965232
    ],
    "prr_wins": 3,
    "prr_losses": 3,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.4375
   },
   "\u03c4-bench airline": null,
   "\u03c4-bench retail": null,
   "fully connected in-domain": {
    "n": 9,
    "d_auroc": 0.00018678144604317778,
    "auroc_ci": [
     -0.00011532096933869751,
     0.00051146956544523
    ],
    "auroc_wins": 5,
    "auroc_losses": 4,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 0.734375,
    "d_prr": 0.00011115249227894463,
    "prr_ci": [
     -0.0006863058967697206,
     0.0011084556843499792
    ],
    "prr_wins": 3,
    "prr_losses": 6,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.65234375
   },
   "sequential transfer": {
    "n": 6,
    "d_auroc": 0.0037234001420389054,
    "auroc_ci": [
     0.001486366054408747,
     0.006071919292442674
    ],
    "auroc_wins": 4,
    "auroc_losses": 2,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.3125,
    "d_prr": 0.006779577454175556,
    "prr_ci": [
     0.0015090780231269273,
     0.011874837190447855
    ],
    "prr_wins": 3,
    "prr_losses": 3,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.4375
   },
   "fully connected transfer": {
    "n": 6,
    "d_auroc": -2.721405516921867e-05,
    "auroc_ci": [
     -0.00030575849058575577,
     0.0002807364455994443
    ],
    "auroc_wins": 3,
    "auroc_losses": 3,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 1.0,
    "d_prr": -0.00032219124125235744,
    "prr_ci": [
     -0.001027106380202986,
     0.0004128592364027615
    ],
    "prr_wins": 2,
    "prr_losses": 4,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.5625
   },
   "hierarchical transfer": {
    "n": 3,
    "d_auroc": 0.0,
    "auroc_ci": [
     0.0,
     0.0
    ],
    "auroc_wins": 0,
    "auroc_losses": 0,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": null,
    "d_prr": 0.0,
    "prr_ci": [
     0.0,
     0.0
    ],
    "prr_wins": 0,
    "prr_losses": 0,
    "prr_excl0": false,
    "prr_wilcoxon_p": null
   }
  },
  "learned+ie_local - learned+free_local": {
   "label": "formulation with local parent risk",
   "sequential in-domain": {
    "n": 9,
    "d_auroc": 0.001952755894965895,
    "auroc_ci": [
     -0.0018667602658717253,
     0.005779158120716465
    ],
    "auroc_wins": 5,
    "auroc_losses": 4,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 0.25,
    "d_prr": 0.001733533081438171,
    "prr_ci": [
     -0.009919807803839921,
     0.017125933747761463
    ],
    "prr_wins": 6,
    "prr_losses": 3,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.25
   },
   "hierarchical in-domain": {
    "n": 6,
    "d_auroc": -0.0004412451266639361,
    "auroc_ci": [
     -0.007225904876463232,
     0.006976639651834901
    ],
    "auroc_wins": 4,
    "auroc_losses": 2,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 0.5625,
    "d_prr": -0.012918200621729306,
    "prr_ci": [
     -0.03485869912676143,
     0.009576326722005288
    ],
    "prr_wins": 5,
    "prr_losses": 1,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.4375
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "d_auroc": 0.004851735698874173,
    "auroc_ci": [
     0.0004982544814474855,
     0.008765672719450817
    ],
    "auroc_wins": 7,
    "auroc_losses": 2,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.02734375,
    "d_prr": 0.0015877818825668726,
    "prr_ci": [
     -0.010568092638414461,
     0.013205179116612774
    ],
    "prr_wins": 6,
    "prr_losses": 3,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.359375
   },
   "\u03c4-bench airline": null,
   "\u03c4-bench retail": null,
   "fully connected in-domain": {
    "n": 9,
    "d_auroc": 0.000394520562407235,
    "auroc_ci": [
     -0.000550257069966717,
     0.001399274289992494
    ],
    "auroc_wins": 3,
    "auroc_losses": 6,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 0.8203125,
    "d_prr": 0.001282765515225642,
    "prr_ci": [
     -0.001566704274148932,
     0.003805285585542919
    ],
    "prr_wins": 4,
    "prr_losses": 5,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.734375
   },
   "sequential transfer": {
    "n": 6,
    "d_auroc": 0.0058103381553966105,
    "auroc_ci": [
     0.0015876770208833712,
     0.009937327151135726
    ],
    "auroc_wins": 6,
    "auroc_losses": 0,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.03125,
    "d_prr": 0.009322465207338378,
    "prr_ci": [
     -8.353245046220986e-05,
     0.018476113389169123
    ],
    "prr_wins": 5,
    "prr_losses": 1,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.09375
   },
   "fully connected transfer": {
    "n": 6,
    "d_auroc": 0.003047767491311637,
    "auroc_ci": [
     0.0015419436411890585,
     0.004456645824052526
    ],
    "auroc_wins": 6,
    "auroc_losses": 0,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.03125,
    "d_prr": 0.006622097366982524,
    "prr_ci": [
     0.0032810463733924933,
     0.010031122231809613
    ],
    "prr_wins": 6,
    "prr_losses": 0,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.03125
   },
   "hierarchical transfer": {
    "n": 3,
    "d_auroc": 0.0029345307858293,
    "auroc_ci": [
     -0.006204008017740392,
     0.011367702197712841
    ],
    "auroc_wins": 1,
    "auroc_losses": 2,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 1.0,
    "d_prr": -0.013881584766976138,
    "prr_ci": [
     -0.04562838746908519,
     0.0155812272652676
    ],
    "prr_wins": 1,
    "prr_losses": 2,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.75
   }
  },
  "learned+ie_local - learned+parent_single": {
   "label": "state-conditioned local risk vs no parent state",
   "sequential in-domain": {
    "n": 9,
    "d_auroc": 0.002421414107958696,
    "auroc_ci": [
     -0.001270940940599366,
     0.006435749461049222
    ],
    "auroc_wins": 6,
    "auroc_losses": 3,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 0.12890625,
    "d_prr": 0.005585171936959229,
    "prr_ci": [
     -0.008381076449486593,
     0.019883133050028652
    ],
    "prr_wins": 5,
    "prr_losses": 4,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.1640625
   },
   "hierarchical in-domain": {
    "n": 6,
    "d_auroc": -0.008950907775302922,
    "auroc_ci": [
     -0.016634739730951177,
     -0.001157213646054349
    ],
    "auroc_wins": 3,
    "auroc_losses": 3,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.84375,
    "d_prr": -0.03483233431762083,
    "prr_ci": [
     -0.05875731008215734,
     -0.011545335904588375
    ],
    "prr_wins": 3,
    "prr_losses": 3,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.84375
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "d_auroc": 0.0042401376276195325,
    "auroc_ci": [
     0.0007524949608489262,
     0.007887668493956654
    ],
    "auroc_wins": 8,
    "auroc_losses": 1,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.0390625,
    "d_prr": 0.0038810713540987185,
    "prr_ci": [
     -0.006361158597686639,
     0.014799861760487832
    ],
    "prr_wins": 7,
    "prr_losses": 2,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.359375
   },
   "\u03c4-bench airline": null,
   "\u03c4-bench retail": null,
   "fully connected in-domain": {
    "n": 9,
    "d_auroc": 0.001198269804426037,
    "auroc_ci": [
     0.00024792044704792515,
     0.0021549246728248595
    ],
    "auroc_wins": 5,
    "auroc_losses": 4,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.359375,
    "d_prr": 0.002768448126312387,
    "prr_ci": [
     0.0001687223550920589,
     0.005290988501608869
    ],
    "prr_wins": 4,
    "prr_losses": 5,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.5703125
   },
   "sequential transfer": {
    "n": 6,
    "d_auroc": 0.003969965647128019,
    "auroc_ci": [
     0.0014017832706691047,
     0.006454965806571485
    ],
    "auroc_wins": 6,
    "auroc_losses": 0,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.03125,
    "d_prr": 0.009998666673574066,
    "prr_ci": [
     0.0037139934512691267,
     0.016258818337705407
    ],
    "prr_wins": 6,
    "prr_losses": 0,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.03125
   },
   "fully connected transfer": {
    "n": 6,
    "d_auroc": 0.0019064309579607253,
    "auroc_ci": [
     0.00040854778830166086,
     0.0033658654418047265
    ],
    "auroc_wins": 5,
    "auroc_losses": 1,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.0625,
    "d_prr": 0.004340930159960076,
    "prr_ci": [
     0.0008411135278754829,
     0.007915104807599145
    ],
    "prr_wins": 6,
    "prr_losses": 0,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.03125
   },
   "hierarchical transfer": {
    "n": 3,
    "d_auroc": 0.004780481588602559,
    "auroc_ci": [
     -0.004318555671494373,
     0.013501003765005149
    ],
    "auroc_wins": 2,
    "auroc_losses": 1,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 0.5,
    "d_prr": -0.008354119284851977,
    "prr_ci": [
     -0.037195087849182,
     0.02016890751836625
    ],
    "prr_wins": 1,
    "prr_losses": 2,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.5
   }
  },
  "learned+free_local - learned+parent_single": {
   "label": "free learner local risk vs no parent state",
   "sequential in-domain": {
    "n": 9,
    "d_auroc": 0.00046865821299280075,
    "auroc_ci": [
     -0.003042562812555058,
     0.004307773529517427
    ],
    "auroc_wins": 4,
    "auroc_losses": 4,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 0.4609375,
    "d_prr": 0.003851638855521058,
    "prr_ci": [
     -0.00972641533143175,
     0.016222410685976546
    ],
    "prr_wins": 7,
    "prr_losses": 2,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.30078125
   },
   "hierarchical in-domain": {
    "n": 6,
    "d_auroc": -0.008509662648638986,
    "auroc_ci": [
     -0.016780927507494804,
     -0.0012171585770491063
    ],
    "auroc_wins": 2,
    "auroc_losses": 4,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.3125,
    "d_prr": -0.021914133695891517,
    "prr_ci": [
     -0.0450562677044237,
     -0.00025511003299232986
    ],
    "prr_wins": 2,
    "prr_losses": 4,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.4375
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "d_auroc": -0.0006115980712546413,
    "auroc_ci": [
     -0.0039882733032738345,
     0.0028527492121850065
    ],
    "auroc_wins": 2,
    "auroc_losses": 7,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 0.25,
    "d_prr": 0.0022932894715318453,
    "prr_ci": [
     -0.007089716016717705,
     0.01253562074843567
    ],
    "prr_wins": 4,
    "prr_losses": 5,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.8203125
   },
   "\u03c4-bench airline": null,
   "\u03c4-bench retail": null,
   "fully connected in-domain": {
    "n": 9,
    "d_auroc": 0.0008037492420188018,
    "auroc_ci": [
     0.00011009764747931528,
     0.0014820868416670378
    ],
    "auroc_wins": 7,
    "auroc_losses": 2,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.0546875,
    "d_prr": 0.001485682611086745,
    "prr_ci": [
     -0.0005338205827708567,
     0.0035813644528435856
    ],
    "prr_wins": 7,
    "prr_losses": 2,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.12890625
   },
   "sequential transfer": {
    "n": 6,
    "d_auroc": -0.0018403725082685913,
    "auroc_ci": [
     -0.005547118987492841,
     0.0021060594290722985
    ],
    "auroc_wins": 1,
    "auroc_losses": 5,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 0.15625,
    "d_prr": 0.0006762014662356879,
    "prr_ci": [
     -0.00861351944340993,
     0.010222181710572034
    ],
    "prr_wins": 3,
    "prr_losses": 3,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.84375
   },
   "fully connected transfer": {
    "n": 6,
    "d_auroc": -0.0011413365333509118,
    "auroc_ci": [
     -0.0018991804041068843,
     -0.00036006855554302826
    ],
    "auroc_wins": 2,
    "auroc_losses": 4,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.3125,
    "d_prr": -0.002281167207022447,
    "prr_ci": [
     -0.004392599023455813,
     -0.0003183690138693045
    ],
    "prr_wins": 2,
    "prr_losses": 4,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.3125
   },
   "hierarchical transfer": {
    "n": 3,
    "d_auroc": 0.001845950802773259,
    "auroc_ci": [
     -0.004216768852664079,
     0.00789802108980581
    ],
    "auroc_wins": 1,
    "auroc_losses": 2,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 1.0,
    "d_prr": 0.005527465482124159,
    "prr_ci": [
     -0.016088303443660835,
     0.02609847423108265
    ],
    "prr_wins": 1,
    "prr_losses": 2,
    "prr_excl0": false,
    "prr_wilcoxon_p": 1.0
   }
  }
 },
 "per_setting": {
  "hierarchical/gsm8k/0.6B/in_domain/gsm8k": {
   "propuq": [
    0.512667411913924,
    0.045414685720837504
   ],
   "raw+none": [
    0.5011017477481351,
    0.0042668248663974015
   ],
   "learned+none": [
    0.5013865898488724,
    0.005347147036054733
   ],
   "learned+probe": [
    0.554250775702073,
    0.14801538773782252
   ],
   "learned+parent_single": [
    0.5503812226354522,
    0.13571889955374336
   ],
   "learned+ie": [
    0.5522013457445665,
    0.1434204514937901
   ],
   "probe_all+ie": [
    0.5566477488516742,
    0.14413694733564772
   ],
   "ie+teacher": [
    0.5506463586789059,
    0.12736525134609256
   ],
   "ie+anchor": [
    0.5531920229880115,
    0.151871835903116
   ],
   "raw+ie": [
    0.5281796619157154,
    0.050842253563531704
   ],
   "raw+probe": [
    0.510469290796913,
    0.010441590956418981
   ],
   "learned+ie [oracle]": [
    0.5675004120357432,
    0.17201192528104214
   ],
   "ie+teacher [oracle]": [
    0.635925217304068,
    0.43036951835565684
   ],
   "ie+anchor [oracle]": [
    0.6393863175469899,
    0.43648599329107673
   ],
   "learned+free": [
    0.5527208690729554,
    0.14168511645129553
   ],
   "learned+ie_local": [
    0.5522013457445665,
    0.1434204514937901
   ],
   "learned+free_local": [
    0.5527208690729554,
    0.14168511645129553
   ]
  },
  "hierarchical/gsm8k/0.6B/transferred/medqa": {
   "propuq": [
    0.512667411913924,
    0.045414685720837504
   ],
   "raw+none": [
    0.5011017477481351,
    0.0042668248663974015
   ],
   "learned+none": [
    0.5006583614592515,
    0.002604867009091146
   ],
   "learned+probe": [
    0.5078403236092898,
    0.011690735606806406
   ],
   "learned+parent_single": [
    0.4908545979606022,
    -0.007509117202016367
   ],
   "learned+ie": [
    0.5044150525614292,
    -0.019044860892185756
   ],
   "probe_all+ie": [
    0.4939744251205653,
    -0.020742581414771744
   ],
   "ie+teacher": [
    0.5096577595287745,
    -0.012044013373977295
   ],
   "ie+anchor": [
    0.5045771796690816,
    -0.010902475566754685
   ],
   "raw+ie": [
    0.5066534815228841,
    -0.023805030261737473
   ],
   "raw+probe": [
    0.5111876661578921,
    0.012607484758352728
   ],
   "learned+ie [oracle]": [
    0.4832928463429141,
    -0.00047167748941016424
   ],
   "ie+teacher [oracle]": [
    0.5861898159095958,
    0.3818682995204663
   ],
   "ie+anchor [oracle]": [
    0.5843562568523335,
    0.38361953329794557
   ],
   "learned+free": [
    0.5066821448789331,
    0.028877067817774216
   ],
   "learned+ie_local": [
    0.5044141568315527,
    -0.019050187564340387
   ],
   "learned+free_local": [
    0.5066821448789331,
    0.028877067817774216
   ]
  },
  "hierarchical/gsm8k/1.7B/in_domain/gsm8k": {
   "propuq": [
    0.4847402199552737,
    -0.07437794690333523
   ],
   "raw+none": [
    0.4949453175259627,
    -0.025001670001102625
   ],
   "learned+none": [
    0.49907330821309315,
    -0.005996370456112937
   ],
   "learned+probe": [
    0.5471464019851117,
    0.02478412491694243
   ],
   "learned+parent_single": [
    0.5312279814967987,
    -0.025919835537806028
   ],
   "learned+ie": [
    0.5308999377099736,
    -0.04156304127382967
   ],
   "probe_all+ie": [
    0.5385228073400116,
    -0.02209767640889844
   ],
   "ie+teacher": [
    0.5476263415331516,
    -0.011780247307164593
   ],
   "ie+anchor": [
    0.53560232413279,
    -0.03758501556128389
   ],
   "raw+ie": [
    0.4751197296000164,
    -0.08705890847345665
   ],
   "raw+probe": [
    0.4309244452613628,
    -0.31044184921797113
   ],
   "learned+ie [oracle]": [
    0.512140172982467,
    -0.08903383789489787
   ],
   "ie+teacher [oracle]": [
    0.570655781229258,
    0.07394629054646153
   ],
   "ie+anchor [oracle]": [
    0.5663771712158808,
    0.06174573235370157
   ],
   "learned+free": [
    0.5277624605581596,
    -0.04607891457555324
   ],
   "learned+ie_local": [
    0.5308999377099736,
    -0.04156304127382967
   ],
   "learned+free_local": [
    0.5277624605581596,
    -0.04607891457555324
   ]
  },
  "hierarchical/gsm8k/1.7B/transferred/medqa": {
   "propuq": [
    0.4847402199552737,
    -0.07437794690333523
   ],
   "raw+none": [
    0.4949453175259627,
    -0.025001670001102625
   ],
   "learned+none": [
    0.49907330821309315,
    -0.005996370456112937
   ],
   "learned+probe": [
    0.4515975860061882,
    -0.1397147911855415
   ],
   "learned+parent_single": [
    0.4948023568095253,
    -0.005486821465635563
   ],
   "learned+ie": [
    0.4909832633846971,
    -0.02168527636771453
   ],
   "probe_all+ie": [
    0.47192608930960184,
    -0.08775231433363728
   ],
   "ie+teacher": [
    0.468436316106567,
    -0.12992033296579866
   ],
   "ie+anchor": [
    0.4816857110763921,
    -0.0770784360683681
   ],
   "raw+ie": [
    0.4767612249691103,
    -0.0320123289238236
   ],
   "raw+probe": [
    0.48567074104708513,
    -0.019342422829667874
   ],
   "learned+ie [oracle]": [
    0.48887203994730877,
    -0.013014437060601146
   ],
   "ie+teacher [oracle]": [
    0.5280943336498892,
    0.06415982571210294
   ],
   "ie+anchor [oracle]": [
    0.5105612229268144,
    0.06142591522599731
   ],
   "learned+free": [
    0.4912819491672538,
    -0.015087609175071015
   ],
   "learned+ie_local": [
    0.4909832633846971,
    -0.02168527636771453
   ],
   "learned+free_local": [
    0.4912819491672538,
    -0.015087609175071015
   ]
  },
  "hierarchical/gsm8k/4B/in_domain/gsm8k": {
   "propuq": [
    0.5197296452570714,
    0.09844369532682441
   ],
   "raw+none": [
    0.4907876230661041,
    0.023093611987924284
   ],
   "learned+none": [
    0.49014689795280514,
    0.023093611987924284
   ],
   "learned+probe": [
    0.8400088555503465,
    0.6321469725855889
   ],
   "learned+parent_single": [
    0.8122232640516748,
    0.5529794243047036
   ],
   "learned+ie": [
    0.8113552898890452,
    0.5504380183182825
   ],
   "probe_all+ie": [
    0.8317914257436058,
    0.5989041168271024
   ],
   "ie+teacher": [
    0.7400257852789499,
    0.4049437966840797
   ],
   "ie+anchor": [
    0.8213978746679169,
    0.5765550747633984
   ],
   "raw+ie": [
    0.7956412460280252,
    0.5166296435389955
   ],
   "raw+probe": [
    0.8179012345679012,
    0.5803500141080912
   ],
   "learned+ie [oracle]": [
    0.6343582330572485,
    0.22714868420326664
   ],
   "ie+teacher [oracle]": [
    0.9037297494400166,
    0.7573904944345661
   ],
   "ie+anchor [oracle]": [
    0.9251653904255873,
    0.8099793853302474
   ],
   "learned+free": [
    0.8102073240610511,
    0.5480657966280692
   ],
   "learned+ie_local": [
    0.8113546387456374,
    0.5504380183182825
   ],
   "learned+free_local": [
    0.8102073240610511,
    0.5480657966280692
   ]
  },
  "hierarchical/gsm8k/4B/transferred/medqa": {
   "propuq": [
    0.5197296452570714,
    0.09844369532682441
   ],
   "raw+none": [
    0.4907876230661041,
    0.023093611987924284
   ],
   "learned+none": [
    0.48998280981403336,
    0.022757355686809533
   ],
   "learned+probe": [
    0.537244100640725,
    0.09312381281174126
   ],
   "learned+parent_single": [
    0.5719383236964108,
    0.1513735879313752
   ],
   "learned+ie": [
    0.5765393030160962,
    0.15405075534122226
   ],
   "probe_all+ie": [
    0.5659998958170548,
    0.13483382912262695
   ],
   "ie+teacher": [
    0.6396871907068813,
    0.2464957049370713
   ],
   "ie+anchor": [
    0.5902159191540345,
    0.17017520658500151
   ],
   "raw+ie": [
    0.5362530603740168,
    0.13164167653700018
   ],
   "raw+probe": [
    0.5059644736156691,
    0.0505447155451508
   ],
   "learned+ie [oracle]": [
    0.725333385424806,
    0.4759374766227149
   ],
   "ie+teacher [oracle]": [
    0.8354026670833985,
    0.6319872812255606
   ],
   "ie+anchor [oracle]": [
    0.7930158358076783,
    0.5588380660057207
   ],
   "learned+free": [
    0.5651690368286711,
    0.14117058706739255
   ],
   "learned+ie_local": [
    0.5765393030160962,
    0.15405075534122226
   ],
   "learned+free_local": [
    0.5651690368286711,
    0.14117058706739255
   ]
  },
  "hierarchical/medqa/0.6B/in_domain/medqa": {
   "propuq": [
    0.39808212441603147,
    -0.2804467991661919
   ],
   "raw+none": [
    0.4141054011966232,
    -0.2534899101478331
   ],
   "learned+none": [
    0.40898287025653635,
    -0.2626561587334717
   ],
   "learned+probe": [
    0.5564024806709833,
    0.1308153253419563
   ],
   "learned+parent_single": [
    0.5571401251263558,
    0.14504890633321132
   ],
   "learned+ie": [
    0.4968445209409065,
    -0.0667393937429751
   ],
   "probe_all+ie": [
    0.502691036253859,
    -0.03600971332885337
   ],
   "ie+teacher": [
    0.4843045651995738,
    -0.10264124484429175
   ],
   "ie+anchor": [
    0.4936480616342922,
    -0.0877692361526596
   ],
   "raw+ie": [
    0.42813430593120777,
    -0.24649102791469404
   ],
   "raw+probe": [
    0.43195912903313943,
    -0.25655619721203693
   ],
   "learned+ie [oracle]": [
    0.4044429176686133,
    -0.33686263715215065
   ],
   "ie+teacher [oracle]": [
    0.9080499255696782,
    0.8981907809566264
   ],
   "ie+anchor [oracle]": [
    0.9096816672392075,
    0.8985275183183704
   ],
   "learned+free": [
    0.5097123186624047,
    0.03218163158894137
   ],
   "learned+ie_local": [
    0.4968445209409065,
    -0.0667393937429751
   ],
   "learned+free_local": [
    0.5097123186624047,
    0.03218163158894137
   ]
  },
  "hierarchical/medqa/1.7B/in_domain/medqa": {
   "propuq": [
    0.5651589789520824,
    0.09323967171838302
   ],
   "raw+none": [
    0.5038961038961038,
    0.009887917945890856
   ],
   "learned+none": [
    0.5038961038961038,
    0.009887917945890856
   ],
   "learned+probe": [
    0.5507836990595611,
    0.06780779297007465
   ],
   "learned+parent_single": [
    0.5591431556948798,
    0.061000674590603716
   ],
   "learned+ie": [
    0.5631437527989253,
    0.06646402580736537
   ],
   "probe_all+ie": [
    0.5623824451410658,
    0.0688988610726257
   ],
   "ie+teacher": [
    0.5819674578295267,
    0.12009953800308594
   ],
   "ie+anchor": [
    0.5686371100164204,
    0.06694551773020814
   ],
   "raw+ie": [
    0.5155545603821466,
    0.019793183693617118
   ],
   "raw+probe": [
    0.5178981937602627,
    0.024520241272528557
   ],
   "learned+ie [oracle]": [
    0.4858635617256306,
    -0.058950185040674404
   ],
   "ie+teacher [oracle]": [
    0.9636065084340947,
    0.9688460511588435
   ],
   "ie+anchor [oracle]": [
    0.9613524406627855,
    0.9656278915414424
   ],
   "learned+free": [
    0.557889237199582,
    0.05745551649147349
   ],
   "learned+ie_local": [
    0.5631437527989253,
    0.06646402580736537
   ],
   "learned+free_local": [
    0.557889237199582,
    0.05745551649147349
   ]
  },
  "hierarchical/medqa/4B/in_domain/medqa": {
   "propuq": [
    0.6954274976511118,
    0.29907594064425286
   ],
   "raw+none": [
    0.6081532519052093,
    0.20713379618146704
   ],
   "learned+none": [
    0.6081532519052093,
    0.20713379618146707
   ],
   "learned+probe": [
    0.6489717089466541,
    0.2663409037973596
   ],
   "learned+parent_single": [
    0.714670981661273,
    0.33709498692890144
   ],
   "learned+ie": [
    0.7166370880746076,
    0.3449089896649992
   ],
   "probe_all+ie": [
    0.71174792079897,
    0.3332795209809236
   ],
   "ie+teacher": [
    0.6997772906009674,
    0.3122004576872968
   ],
   "ie+anchor": [
    0.7102167936806207,
    0.3271240109289199
   ],
   "raw+ie": [
    0.7168458781362007,
    0.33586803102469137
   ],
   "raw+probe": [
    0.6355917458328983,
    0.23894156212368042
   ],
   "learned+ie [oracle]": [
    0.5637679646448829,
    -0.03313136084621437
   ],
   "ie+teacher [oracle]": [
    0.9170233496885548,
    0.8150676002554017
   ],
   "ie+anchor [oracle]": [
    0.912621359223301,
    0.8260249160956041
   ],
   "learned+free": [
    0.7154365452204475,
    0.34112910741378194
   ],
   "learned+ie_local": [
    0.7166370880746076,
    0.3449089896649992
   ],
   "learned+free_local": [
    0.7154365452204475,
    0.34112910741378194
   ]
  },
  "sequential/gsm8k/0.6B/in_domain/gsm8k": {
   "propuq": [
    0.6222542889209556,
    0.24688864885181055
   ],
   "raw+none": [
    0.5511463844797179,
    0.10705027873033379
   ],
   "learned+none": [
    0.5464165464165465,
    0.09735264415646404
   ],
   "learned+probe": [
    0.6455560900005345,
    0.21733640602574553
   ],
   "learned+parent_single": [
    0.6597723264389931,
    0.250023267880837
   ],
   "learned+ie": [
    0.666853722409278,
    0.2689278552490486
   ],
   "probe_all+ie": [
    0.6642616642616642,
    0.26218095618330334
   ],
   "ie+teacher": [
    0.6784779007001229,
    0.31485158794247464
   ],
   "ie+anchor": [
    0.6757789535567312,
    0.30408386630522205
   ],
   "raw+ie": [
    0.6320613542835765,
    0.24701213595570257
   ],
   "raw+probe": [
    0.6162952274063386,
    0.1762844108021433
   ],
   "learned+ie [oracle]": [
    0.7861151194484527,
    0.4458511685039325
   ],
   "ie+teacher [oracle]": [
    0.7990486879375768,
    0.4733618025613471
   ],
   "ie+anchor [oracle]": [
    0.7976591309924643,
    0.4724179375067179
   ],
   "learned+free": [
    0.6575811020255465,
    0.24568443513436974
   ],
   "learned+ie_local": [
    0.6646090534979424,
    0.2602432232996975
   ],
   "learned+free_local": [
    0.6610817166372722,
    0.251171775854499
   ]
  },
  "sequential/gsm8k/0.6B/transferred/medqa": {
   "propuq": [
    0.6222542889209556,
    0.24688864885181055
   ],
   "raw+none": [
    0.5511463844797179,
    0.10705027873033379
   ],
   "learned+none": [
    0.5487814654481321,
    0.10219540023237854
   ],
   "learned+probe": [
    0.5511463844797179,
    0.08050658692098707
   ],
   "learned+parent_single": [
    0.5271230826786383,
    0.02115986756642368
   ],
   "learned+ie": [
    0.5392015392015392,
    0.05737408463304822
   ],
   "probe_all+ie": [
    0.523595745817968,
    0.015288708137430244
   ],
   "ie+teacher": [
    0.4500828389717279,
    -0.08542515547230338
   ],
   "ie+anchor": [
    0.5376249265138154,
    0.05617315504660144
   ],
   "raw+ie": [
    0.5490887713109935,
    0.11453398049307577
   ],
   "raw+probe": [
    0.6112447223558335,
    0.19778185651995897
   ],
   "learned+ie [oracle]": [
    0.3826626048848271,
    -0.1535836291055094
   ],
   "ie+teacher [oracle]": [
    0.764630431297098,
    0.4293449196293626
   ],
   "ie+anchor [oracle]": [
    0.7643632088076533,
    0.41779243078488565
   ],
   "learned+free": [
    0.5260541927208594,
    0.052818879959561395
   ],
   "learned+ie_local": [
    0.5361284805729251,
    0.04649592103217623
   ],
   "learned+free_local": [
    0.5270696381807493,
    0.05319506003996932
   ]
  },
  "sequential/gsm8k/1.7B/in_domain/gsm8k": {
   "propuq": [
    0.590860966918707,
    0.18205754286620018
   ],
   "raw+none": [
    0.5234144761272685,
    0.04723050052357567
   ],
   "learned+none": [
    0.5228377065111759,
    0.04606739910938979
   ],
   "learned+probe": [
    0.7109831156620604,
    0.3898555457888664
   ],
   "learned+parent_single": [
    0.6899244405466406,
    0.3298864703344964
   ],
   "learned+ie": [
    0.7182783295277074,
    0.37295632472303825
   ],
   "probe_all+ie": [
    0.7246293794327642,
    0.38722571957397617
   ],
   "ie+teacher": [
    0.6908277829133976,
    0.3340642368953101
   ],
   "ie+anchor": [
    0.7170484144102861,
    0.39051916914361634
   ],
   "raw+ie": [
    0.7064268990600499,
    0.3432668466818816
   ],
   "raw+probe": [
    0.6901562018535637,
    0.35575691371646606
   ],
   "learned+ie [oracle]": [
    0.9263657456788369,
    0.8281365757733413
   ],
   "ie+teacher [oracle]": [
    0.9409061340370449,
    0.8607439390627439
   ],
   "ie+anchor [oracle]": [
    0.9380170186541514,
    0.8534763890724791
   ],
   "learned+free": [
    0.7060687224948051,
    0.3450393814122487
   ],
   "learned+ie_local": [
    0.6898059262419641,
    0.331823579728552
   ],
   "learned+free_local": [
    0.6911859594786424,
    0.33019206325521405
   ]
  },
  "sequential/gsm8k/1.7B/transferred/medqa": {
   "propuq": [
    0.590860966918707,
    0.18205754286620018
   ],
   "raw+none": [
    0.5234144761272685,
    0.04723050052357567
   ],
   "learned+none": [
    0.5229799236767878,
    0.04635656074229214
   ],
   "learned+probe": [
    0.5426796347652495,
    0.08217233507298671
   ],
   "learned+parent_single": [
    0.5636856368563685,
    0.12082482381209352
   ],
   "learned+ie": [
    0.6130323596724793,
    0.21115626232566534
   ],
   "probe_all+ie": [
    0.6093768517860106,
    0.20096214724826766
   ],
   "ie+teacher": [
    0.5577204168543143,
    0.14473049984701944
   ],
   "ie+anchor": [
    0.5947100481694808,
    0.19400203066367228
   ],
   "raw+ie": [
    0.5803961538157655,
    0.13506307253470853
   ],
   "raw+probe": [
    0.526838222706814,
    0.03489247963047775
   ],
   "learned+ie [oracle]": [
    0.9386569958994051,
    0.8539807573440568
   ],
   "ie+teacher [oracle]": [
    0.94091403499069,
    0.8612297336619564
   ],
   "ie+anchor [oracle]": [
    0.9403003942575868,
    0.8601170022105963
   ],
   "learned+free": [
    0.5679626864295854,
    0.13091136607082962
   ],
   "learned+ie_local": [
    0.5657754390954989,
    0.12599742014959922
   ],
   "learned+free_local": [
    0.5600538318308353,
    0.11638163404189665
   ]
  },
  "sequential/gsm8k/4B/in_domain/gsm8k": {
   "propuq": [
    0.5701470234798691,
    0.15482102339180284
   ],
   "raw+none": [
    0.5188037492554781,
    0.05356425468725447
   ],
   "learned+none": [
    0.5255671428123595,
    0.05015506920178452
   ],
   "learned+probe": [
    0.7196731418301132,
    0.37712603718432197
   ],
   "learned+parent_single": [
    0.7297063361860276,
    0.37388334883368596
   ],
   "learned+ie": [
    0.7424929553426193,
    0.4036780882416564
   ],
   "probe_all+ie": [
    0.7537487330066145,
    0.4312538477356953
   ],
   "ie+teacher": [
    0.7051832655861956,
    0.3367236815440499
   ],
   "ie+anchor": [
    0.7376775096918463,
    0.3967459892556857
   ],
   "raw+ie": [
    0.710946126222148,
    0.3389241917923502
   ],
   "raw+probe": [
    0.6929156347854558,
    0.31847069982170306
   ],
   "learned+ie [oracle]": [
    0.911479395465644,
    0.7993998559607648
   ],
   "ie+teacher [oracle]": [
    0.9237034869747855,
    0.8265876651139067
   ],
   "ie+anchor [oracle]": [
    0.9202273099335764,
    0.8188221548754419
   ],
   "learned+free": [
    0.7324876261333277,
    0.3791078389333625
   ],
   "learned+ie_local": [
    0.7296297070328147,
    0.3729474923444607
   ],
   "learned+free_local": [
    0.7291272636077702,
    0.37191367427878586
   ]
  },
  "sequential/gsm8k/4B/transferred/medqa": {
   "propuq": [
    0.5701470234798691,
    0.15482102339180284
   ],
   "raw+none": [
    0.5188037492554781,
    0.05356425468725447
   ],
   "learned+none": [
    0.5272233774647593,
    0.05365146240567902
   ],
   "learned+probe": [
    0.5474978839904283,
    0.09870381004000321
   ],
   "learned+parent_single": [
    0.5867964485870628,
    0.16109949042315894
   ],
   "learned+ie": [
    0.6289355165675713,
    0.22878422615857696
   ],
   "probe_all+ie": [
    0.6208041184686709,
    0.2252006693689763
   ],
   "ie+teacher": [
    0.6537442049202883,
    0.2682662741673632
   ],
   "ie+anchor": [
    0.641023765486926,
    0.2272601082263186
   ],
   "raw+ie": [
    0.5650180949295883,
    0.15065125324068443
   ],
   "raw+probe": [
    0.5210033542670248,
    0.06226767523542732
   ],
   "learned+ie [oracle]": [
    0.8978724960553403,
    0.7631078430995567
   ],
   "ie+teacher [oracle]": [
    0.8960891266714733,
    0.7623673997507098
   ],
   "ie+anchor [oracle]": [
    0.891203147368311,
    0.7505453195333908
   ],
   "learned+free": [
    0.5921482983103271,
    0.17884158956470012
   ],
   "learned+ie_local": [
    0.5930774267930351,
    0.1672582614481751
   ],
   "learned+free_local": [
    0.5857967864519656,
    0.1596111931225098
   ]
  },
  "sequential/medqa/0.6B/in_domain/medqa": {
   "propuq": [
    0.5,
    0.007065420973499404
   ],
   "raw+none": [
    0.5072115384615384,
    0.025604956798436558
   ],
   "learned+none": [
    0.5080128205128206,
    0.028233820517413633
   ],
   "learned+probe": [
    0.5705128205128205,
    -0.0018706874277236278
   ],
   "learned+parent_single": [
    0.5488782051282052,
    0.00030852846944759194
   ],
   "learned+ie": [
    0.5689102564102564,
    0.049973885325040594
   ],
   "probe_all+ie": [
    0.5440705128205128,
    -0.03517532052444353
   ],
   "ie+teacher": [
    0.5544871794871795,
    0.09341333553747677
   ],
   "ie+anchor": [
    0.5841346153846154,
    0.1255197835344356
   ],
   "raw+ie": [
    0.5873397435897436,
    0.05107935366500358
   ],
   "raw+probe": [
    0.5681089743589743,
    -0.01816362876276181
   ],
   "learned+ie [oracle]": [
    0.515224358974359,
    0.03827532195974951
   ],
   "ie+teacher [oracle]": [
    0.5865384615384616,
    0.17385976160112038
   ],
   "ie+anchor [oracle]": [
    0.5969551282051282,
    0.23460580293083463
   ],
   "learned+free": [
    0.546474358974359,
    0.016779923883581967
   ],
   "learned+ie_local": [
    0.5608974358974358,
    0.03062150955012724
   ],
   "learned+free_local": [
    0.5488782051282052,
    0.02595713472863434
   ]
  },
  "sequential/medqa/1.7B/in_domain/medqa": {
   "propuq": [
    0.5901732269181934,
    0.10970153907261054
   ],
   "raw+none": [
    0.5657763468166153,
    0.1045102329252935
   ],
   "learned+none": [
    0.5819653546163613,
    0.1620601164369399
   ],
   "learned+probe": [
    0.6421639760565935,
    0.23754289720613422
   ],
   "learned+parent_single": [
    0.6274109680149947,
    0.18032467826321766
   ],
   "learned+ie": [
    0.6352107140697746,
    0.20881470194835258
   ],
   "probe_all+ie": [
    0.6376443557651611,
    0.22275132470931594
   ],
   "ie+teacher": [
    0.6361478928593023,
    0.22582503658321904
   ],
   "ie+anchor": [
    0.6416802708749018,
    0.2350309401355087
   ],
   "raw+ie": [
    0.5784962815164157,
    0.09355114146487124
   ],
   "raw+probe": [
    0.6003839409879678,
    0.20150521480693442
   ],
   "learned+ie [oracle]": [
    0.8800219138056976,
    0.6777193553367021
   ],
   "ie+teacher [oracle]": [
    0.9274713903092282,
    0.8473083411041301
   ],
   "ie+anchor [oracle]": [
    0.9329194058923789,
    0.8642058320068804
   ],
   "learned+free": [
    0.6287109256907915,
    0.17971561544758333
   ],
   "learned+ie_local": [
    0.6270330733417983,
    0.1801812280969425
   ],
   "learned+free_local": [
    0.6271842312110768,
    0.18128287455587566
   ]
  },
  "sequential/medqa/4B/in_domain/medqa": {
   "propuq": [
    0.710959595959596,
    0.2982802870035627
   ],
   "raw+none": [
    0.6006565656565657,
    0.2014938099772107
   ],
   "learned+none": [
    0.6242592592592593,
    0.25968509070497914
   ],
   "learned+probe": [
    0.6813804713804714,
    0.29677426865922324
   ],
   "learned+parent_single": [
    0.7258922558922559,
    0.40318413507432366
   ],
   "learned+ie": [
    0.7605892255892256,
    0.40201364516271115
   ],
   "probe_all+ie": [
    0.76010101010101,
    0.40838442091879107
   ],
   "ie+teacher": [
    0.684915824915825,
    0.28866204318005945
   ],
   "ie+anchor": [
    0.7514646464646465,
    0.38161977284554993
   ],
   "raw+ie": [
    0.7518518518518519,
    0.38949162769806306
   ],
   "raw+probe": [
    0.6491750841750842,
    0.23708415015533227
   ],
   "learned+free": [
    0.7546969696969698,
    0.4088417012884989
   ],
   "learned+ie_local": [
    0.7287373737373737,
    0.4064513749608977
   ],
   "learned+free_local": [
    0.7257239057239057,
    0.4035696805136542
   ]
  },
  "sequential/taubench-airline/0.6B/transferred/gsm8k": {
   "propuq": [
    0.6570586308548968,
    0.5859490339861835
   ],
   "raw+none": [
    0.5809040288241074,
    0.3221971146141468
   ],
   "learned+none": [
    0.5810132110492412,
    0.32264135918492226
   ],
   "learned+probe": [
    0.5383047639844233,
    0.22447963075026098
   ],
   "learned+parent_single": [
    0.5518069658259636,
    0.2651285378068494
   ],
   "learned+ie": [
    0.5435819048658878,
    0.24533518837225557
   ],
   "probe_all+ie": [
    0.5250573206681952,
    0.12370485724138273
   ],
   "ie+teacher": [
    0.5501328383739127,
    0.30472816169891265
   ],
   "ie+anchor": [
    0.5549004622047531,
    0.3310181209150209
   ],
   "raw+ie": [
    0.5898387742475525,
    0.38887101293969345
   ],
   "raw+probe": [
    0.6068712013684172,
    0.39976384722954833
   ],
   "learned+ie [oracle]": [
    0.8945663645958438,
    0.8283725448157355
   ],
   "ie+teacher [oracle]": [
    0.9672817265349202,
    0.9730808561262414
   ],
   "ie+anchor [oracle]": [
    0.9584379662990865,
    0.9414027818432911
   ]
  },
  "sequential/taubench-airline/0.6B/transferred/medqa": {
   "propuq": [
    0.6570586308548968,
    0.5859490339861835
   ],
   "raw+none": [
    0.5809040288241074,
    0.3221971146141468
   ],
   "learned+none": [
    0.5810132110492412,
    0.32264135918492226
   ],
   "learned+probe": [
    0.47148524220256943,
    -0.035873389503950345
   ],
   "learned+parent_single": [
    0.5106452669505405,
    0.019340566010623814
   ],
   "learned+ie": [
    0.4892819448993704,
    -0.01058033167486419
   ],
   "probe_all+ie": [
    0.4729410052043527,
    -0.0747871392743447
   ],
   "ie+teacher": [
    0.3936747097572515,
    -0.3433531730008866
   ],
   "ie+anchor": [
    0.4433162281180624,
    -0.17190896452379353
   ],
   "raw+ie": [
    0.5549732503548422,
    0.22734699013477314
   ],
   "raw+probe": [
    0.5665465662190196,
    0.3051676999657507
   ],
   "learned+ie [oracle]": [
    0.05742985042035157,
    -1.3373725152380895
   ],
   "ie+teacher [oracle]": [
    0.9729955963169196,
    0.9574605255713075
   ],
   "ie+anchor [oracle]": [
    0.9684463369363469,
    0.9367062907636828
   ]
  },
  "sequential/taubench-airline/1.7B/transferred/gsm8k": {
   "propuq": [
    0.5384456386936751,
    0.20589039170140433
   ],
   "raw+none": [
    0.5353451839603142,
    0.2513820362069755
   ],
   "learned+none": [
    0.53462174452253,
    0.24897724975239752
   ],
   "learned+probe": [
    0.38166597767672594,
    -0.2503415201841807
   ],
   "learned+parent_single": [
    0.4391966377290892,
    -0.010662492667252594
   ],
   "learned+ie": [
    0.4737839327545818,
    0.10008423498476075
   ],
   "probe_all+ie": [
    0.4230053741215378,
    -0.04149718588841315
   ],
   "ie+teacher": [
    0.49397133801846493,
    0.1494728887478519
   ],
   "ie+anchor": [
    0.47578200358274764,
    0.08913844071226838
   ],
   "raw+ie": [
    0.48491112029764366,
    0.14931980886616902
   ],
   "raw+probe": [
    0.5028248587570622,
    0.18762776288143437
   ],
   "learned+ie [oracle]": [
    0.8725024114647925,
    0.9569141260693321
   ],
   "ie+teacher [oracle]": [
    0.965068210004134,
    0.9676155430593144
   ],
   "ie+anchor [oracle]": [
    0.9073308529695466,
    0.9617155759189461
   ]
  },
  "sequential/taubench-airline/1.7B/transferred/medqa": {
   "propuq": [
    0.5384456386936751,
    0.20589039170140433
   ],
   "raw+none": [
    0.5353451839603142,
    0.2513820362069755
   ],
   "learned+none": [
    0.3738114923522116,
    -0.14630025110472206
   ],
   "learned+probe": [
    0.639107069036792,
    0.4765573813551803
   ],
   "learned+parent_single": [
    0.6984291029350972,
    0.5517823310153582
   ],
   "learned+ie": [
    0.7084539065729641,
    0.5550718635262882
   ],
   "probe_all+ie": [
    0.672626429654127,
    0.5206279761054201
   ],
   "ie+teacher": [
    0.5959073997519636,
    0.35717953736627317
   ],
   "ie+anchor": [
    0.660672454182169,
    0.4798987890405179
   ],
   "raw+ie": [
    0.6041063800468512,
    0.36564239822663563
   ],
   "raw+probe": [
    0.5954251067934409,
    0.3667256943715919
   ],
   "learned+ie [oracle]": [
    0.18902439024390247,
    -0.7450552512479339
   ],
   "ie+teacher [oracle]": [
    0.9747140691745901,
    1.0
   ],
   "ie+anchor [oracle]": [
    0.9772633319553535,
    1.0
   ]
  },
  "sequential/taubench-airline/4B/transferred/gsm8k": {
   "propuq": [
    0.5631981544439048,
    0.30077006013513624
   ],
   "raw+none": [
    0.5428606119475473,
    0.478012499731574
   ],
   "learned+none": [
    0.4029059413954994,
    -0.2121411467100951
   ],
   "learned+probe": [
    0.22126436781609193,
    -0.8346884897445724
   ],
   "learned+parent_single": [
    0.4607414602557876,
    0.18158129227349254
   ],
   "learned+ie": [
    0.4787922939938481,
    0.1566047130241867
   ],
   "probe_all+ie": [
    0.44095029949813824,
    0.08168512526996606
   ],
   "ie+teacher": [
    0.5094706168042739,
    0.12154255473285291
   ],
   "ie+anchor": [
    0.4779423668447466,
    0.13228149809450535
   ],
   "raw+ie": [
    0.5689250445199935,
    0.3047224500686576
   ],
   "raw+probe": [
    0.6304031083050025,
    0.2374308292484765
   ],
   "learned+ie [oracle]": [
    0.8404160595758459,
    0.6737964215855171
   ],
   "ie+teacher [oracle]": [
    0.839242350655658,
    0.6320879553199515
   ],
   "ie+anchor [oracle]": [
    0.8380686417354704,
    0.6320177331615563
   ]
  },
  "sequential/taubench-airline/4B/transferred/medqa": {
   "propuq": [
    0.5631981544439048,
    0.30077006013513624
   ],
   "raw+none": [
    0.5428606119475473,
    0.478012499731574
   ],
   "learned+none": [
    0.3107495548000648,
    -0.6883853053427541
   ],
   "learned+probe": [
    0.3024526469159786,
    -0.6770151468950502
   ],
   "learned+parent_single": [
    0.336409260158653,
    -0.5984259599105911
   ],
   "learned+ie": [
    0.4322486644001943,
    -0.16613940998532162
   ],
   "probe_all+ie": [
    0.36235227456694186,
    -0.4553931607455346
   ],
   "ie+teacher": [
    0.454225352112676,
    -0.17557174964182912
   ],
   "ie+anchor": [
    0.4590416059575846,
    -0.0941509049871399
   ],
   "raw+ie": [
    0.5304759592034968,
    0.31745479622797285
   ],
   "raw+probe": [
    0.5574307916464303,
    0.48608894019723453
   ],
   "learned+ie [oracle]": [
    0.9043629593653876,
    0.8326915269212632
   ],
   "ie+teacher [oracle]": [
    0.8663995467055204,
    0.6994814840146869
   ],
   "ie+anchor [oracle]": [
    0.9019750688036264,
    0.810558441620231
   ]
  },
  "sequential/taubench-retail/0.6B/transferred/gsm8k": {
   "propuq": [
    0.6965553977272727,
    0.7493501424774944
   ],
   "raw+none": [
    0.6422230113636364,
    0.46308751275036003
   ],
   "learned+none": [
    0.6422230113636364,
    0.46308751275036003
   ],
   "learned+probe": [
    0.5999053030303031,
    0.28355492539006893
   ],
   "learned+parent_single": [
    0.7192234848484849,
    0.8626778716458835
   ],
   "learned+ie": [
    0.7336647727272726,
    0.9179728586580955
   ],
   "probe_all+ie": [
    0.7426609848484849,
    0.9526005000486357
   ],
   "ie+teacher": [
    0.7443181818181818,
    0.9536128163825109
   ],
   "ie+anchor": [
    0.731652462121212,
    0.9166471481420372
   ],
   "raw+ie": [
    0.7826704545454546,
    0.9479222489175553
   ],
   "raw+probe": [
    0.8016098484848486,
    0.9543232862959
   ],
   "learned+ie [oracle]": [
    0.9627130681818182,
    1.0
   ],
   "ie+teacher [oracle]": [
    0.9933712121212123,
    1.0
   ],
   "ie+anchor [oracle]": [
    0.9945549242424242,
    1.0
   ]
  },
  "sequential/taubench-retail/0.6B/transferred/medqa": {
   "propuq": [
    0.6965553977272727,
    0.7493501424774944
   ],
   "raw+none": [
    0.6422230113636364,
    0.46308751275036003
   ],
   "learned+none": [
    0.6422230113636364,
    0.46308751275036003
   ],
   "learned+probe": [
    0.5450994318181818,
    0.22900134529721447
   ],
   "learned+parent_single": [
    0.5133759469696969,
    -0.0010303165332851323
   ],
   "learned+ie": [
    0.5138494318181818,
    -0.02786025428146911
   ],
   "probe_all+ie": [
    0.5175189393939394,
    0.07457006033325549
   ],
   "ie+teacher": [
    0.6027462121212122,
    0.5753776320079987
   ],
   "ie+anchor": [
    0.5016571969696969,
    0.14801413248691545
   ],
   "raw+ie": [
    0.6308001893939393,
    0.6958708334721276
   ],
   "raw+probe": [
    0.6642992424242423,
    0.8625999867781312
   ],
   "learned+ie [oracle]": [
    0.14109848484848483,
    -1.9938514061453096
   ],
   "ie+teacher [oracle]": [
    0.9562026515151515,
    1.0
   ],
   "ie+anchor [oracle]": [
    0.96875,
    1.0
   ]
  },
  "sequential/taubench-retail/1.7B/transferred/gsm8k": {
   "propuq": [
    0.6977987421383648,
    0.8933501930047137
   ],
   "raw+none": [
    0.6405660377358491,
    0.7807285828305982
   ],
   "learned+none": [
    0.6405660377358491,
    0.7807285828305982
   ],
   "learned+probe": [
    0.46147798742138363,
    -0.058211404236611954
   ],
   "learned+parent_single": [
    0.654559748427673,
    0.5378223395795952
   ],
   "learned+ie": [
    0.6716981132075471,
    0.63280125440625
   ],
   "probe_all+ie": [
    0.585272536687631,
    0.35450661399076305
   ],
   "ie+teacher": [
    0.6488469601677149,
    0.7548087249988557
   ],
   "ie+anchor": [
    0.6592243186582809,
    0.6939293845333796
   ],
   "raw+ie": [
    0.6873165618448637,
    0.8110111454213166
   ],
   "raw+probe": [
    0.7138364779874213,
    0.7885700489132477
   ],
   "learned+ie [oracle]": [
    0.9796121593291405,
    1.0
   ],
   "ie+teacher [oracle]": [
    1.0,
    1.0
   ],
   "ie+anchor [oracle]": [
    0.995440251572327,
    1.0
   ]
  },
  "sequential/taubench-retail/1.7B/transferred/medqa": {
   "propuq": [
    0.6977987421383648,
    0.8933501930047137
   ],
   "raw+none": [
    0.6405660377358491,
    0.7807285828305982
   ],
   "learned+none": [
    0.3091194968553459,
    -0.5218041607347899
   ],
   "learned+probe": [
    0.2777777777777778,
    -1.0552595042187094
   ],
   "learned+parent_single": [
    0.3102201257861635,
    -0.8971108385193606
   ],
   "learned+ie": [
    0.32044025157232703,
    -0.8591915094391277
   ],
   "probe_all+ie": [
    0.33039832285115306,
    -0.8014314405908172
   ],
   "ie+teacher": [
    0.625104821802935,
    0.7662700892058676
   ],
   "ie+anchor": [
    0.5812368972746331,
    0.6179889733210145
   ],
   "raw+ie": [
    0.5876834381551362,
    0.8396209788392012
   ],
   "raw+probe": [
    0.5935534591194968,
    0.7909126426196073
   ],
   "learned+ie [oracle]": [
    0.08066037735849056,
    -2.111280892044714
   ],
   "ie+teacher [oracle]": [
    1.0,
    1.0
   ],
   "ie+anchor [oracle]": [
    1.0,
    1.0
   ]
  },
  "sequential/taubench-retail/4B/transferred/gsm8k": {
   "propuq": [
    0.7411858974358975,
    0.9952230355382922
   ],
   "raw+none": [
    0.7676282051282052,
    0.8962104072398195
   ],
   "learned+none": [
    0.3641381766381766,
    -0.9554866294404653
   ],
   "learned+probe": [
    0.28466286799620133,
    -0.8254945649124127
   ],
   "learned+parent_single": [
    0.7002018043684711,
    0.7872860392221307
   ],
   "learned+ie": [
    0.7054249762583096,
    0.9471368891328261
   ],
   "probe_all+ie": [
    0.6850664767331435,
    0.8828078623820503
   ],
   "ie+teacher": [
    0.6931980056980057,
    0.9401792147040844
   ],
   "ie+anchor": [
    0.6848884140550807,
    0.8940280149753742
   ],
   "raw+ie": [
    0.7241809116809117,
    0.8239481775809927
   ],
   "raw+probe": [
    0.6607312440645774,
    0.1949206405842164
   ],
   "learned+ie [oracle]": [
    0.9588675213675213,
    1.0
   ],
   "ie+teacher [oracle]": [
    0.9573243114909782,
    1.0
   ],
   "ie+anchor [oracle]": [
    0.9585113960113959,
    1.0
   ]
  },
  "sequential/taubench-retail/4B/transferred/medqa": {
   "propuq": [
    0.7411858974358975,
    0.9952230355382922
   ],
   "raw+none": [
    0.7676282051282052,
    0.8962104072398195
   ],
   "learned+none": [
    0.34235517568850904,
    -1.0233848085545196
   ],
   "learned+probe": [
    0.28519705603038936,
    -1.1772558708173662
   ],
   "learned+parent_single": [
    0.3215811965811966,
    -0.9320152336132512
   ],
   "learned+ie": [
    0.43625356125356124,
    -0.4366243332229212
   ],
   "probe_all+ie": [
    0.3199192782526116,
    -1.0548695383942228
   ],
   "ie+teacher": [
    0.32591405508072174,
    -0.9977839048971076
   ],
   "ie+anchor": [
    0.6041073124406457,
    0.38667572442240855
   ],
   "raw+ie": [
    0.7429962013295347,
    0.9289601930918706
   ],
   "raw+probe": [
    0.7415123456790124,
    0.8124473126933246
   ],
   "learned+ie [oracle]": [
    0.9904439696106362,
    1.0
   ],
   "ie+teacher [oracle]": [
    0.9211775878442544,
    0.8218791048792182
   ],
   "ie+anchor [oracle]": [
    0.9924026590693257,
    1.0
   ]
  },
  "sequential/webqa/0.6B/in_domain/webqa": {
   "propuq": [
    0.5519522109255225,
    0.12181314049330486
   ],
   "raw+none": [
    0.5311617445332042,
    0.1006822635216585
   ],
   "learned+none": [
    0.5310911401597675,
    0.10042166825258105
   ],
   "learned+probe": [
    0.567046417332365,
    0.1459931790413109
   ],
   "learned+parent_single": [
    0.5814118857419511,
    0.19368939502392699
   ],
   "learned+ie": [
    0.5864769090077732,
    0.20628433024847004
   ],
   "probe_all+ie": [
    0.5850496920304473,
    0.18592147180864035
   ],
   "ie+teacher": [
    0.5747288455848731,
    0.15864264269104797
   ],
   "ie+anchor": [
    0.6037951531778692,
    0.23350486771121437
   ],
   "raw+ie": [
    0.5693276110169719,
    0.17898587535036437
   ],
   "raw+probe": [
    0.5610601750988461,
    0.16022214142344948
   ],
   "learned+ie [oracle]": [
    0.8094627998230232,
    0.5590803086062529
   ],
   "ie+teacher [oracle]": [
    0.8675107236751073,
    0.6782862191200105
   ],
   "ie+anchor [oracle]": [
    0.8623167238083523,
    0.6482042093109378
   ],
   "learned+free": [
    0.586099932085317,
    0.20547405042107292
   ],
   "learned+ie_local": [
    0.5835863323381479,
    0.1998723900319285
   ],
   "learned+free_local": [
    0.5839032114903574,
    0.20227938231387518
   ]
  },
  "sequential/webqa/0.6B/transferred/medqa": {
   "propuq": [
    0.5519522109255225,
    0.12181314049330486
   ],
   "raw+none": [
    0.5311617445332042,
    0.1006822635216585
   ],
   "learned+none": [
    0.5311718308722666,
    0.10071515194708479
   ],
   "learned+probe": [
    0.5182987203797843,
    0.05748698205600141
   ],
   "learned+parent_single": [
    0.5208837650286452,
    0.07124271044670129
   ],
   "learned+ie": [
    0.5234839391860996,
    0.08300032381376952
   ],
   "probe_all+ie": [
    0.5048801070496786,
    0.00954001143534545
   ],
   "ie+teacher": [
    0.47887710468275096,
    -0.061779666806825444
   ],
   "ie+anchor": [
    0.51871604265849,
    0.06463738898218503
   ],
   "raw+ie": [
    0.4987106296565265,
    0.014501932682846398
   ],
   "raw+probe": [
    0.5182134067618818,
    0.04946637852613584
   ],
   "learned+ie [oracle]": [
    0.4241117414633397,
    -0.15561280285592682
   ],
   "ie+teacher [oracle]": [
    0.870211928177428,
    0.6849821268376827
   ],
   "ie+anchor [oracle]": [
    0.8692429110998364,
    0.6804361605718539
   ],
   "learned+free": [
    0.5134064256704053,
    0.046260467196729514
   ],
   "learned+ie_local": [
    0.523417537453939,
    0.08451733004817212
   ],
   "learned+free_local": [
    0.5139826077893433,
    0.04827641333355581
   ]
  },
  "sequential/webqa/1.7B/in_domain/webqa": {
   "propuq": [
    0.5637204839620068,
    0.1720771102657322
   ],
   "raw+none": [
    0.5514787612272202,
    0.1427678694551863
   ],
   "learned+none": [
    0.5514794554976148,
    0.1427698294208249
   ],
   "learned+probe": [
    0.5990874278508421,
    0.2127206253084367
   ],
   "learned+parent_single": [
    0.6015647003309125,
    0.22374608319862796
   ],
   "learned+ie": [
    0.6050867340432942,
    0.22493951016015765
   ],
   "probe_all+ie": [
    0.6058802851044519,
    0.22377370440568858
   ],
   "ie+teacher": [
    0.582087754389351,
    0.17251085555781295
   ],
   "ie+anchor": [
    0.6035821343862176,
    0.21519864548191314
   ],
   "raw+ie": [
    0.6019129926455937,
    0.22254945759067488
   ],
   "raw+probe": [
    0.5998234701809708,
    0.2102116872811142
   ],
   "learned+ie [oracle]": [
    0.8356481890177753,
    0.6038041120022232
   ],
   "ie+teacher [oracle]": [
    0.885098312705615,
    0.712017462039818
   ],
   "ie+anchor [oracle]": [
    0.8890226551787048,
    0.7302301380234523
   ],
   "learned+free": [
    0.6033394868832652,
    0.2263675951180665
   ],
   "learned+ie_local": [
    0.6016143406641344,
    0.22360858642620726
   ],
   "learned+free_local": [
    0.6017616416995462,
    0.22458438548358184
   ]
  },
  "sequential/webqa/1.7B/transferred/medqa": {
   "propuq": [
    0.5637204839620068,
    0.1720771102657322
   ],
   "raw+none": [
    0.5514787612272202,
    0.1427678694551863
   ],
   "learned+none": [
    0.5510149886035515,
    0.1413947714588812
   ],
   "learned+probe": [
    0.546689915467951,
    0.10335665404853968
   ],
   "learned+parent_single": [
    0.5465013053440538,
    0.10202524927133709
   ],
   "learned+ie": [
    0.5526430526791547,
    0.11387011040454877
   ],
   "probe_all+ie": [
    0.5547530561204216,
    0.11979225883016421
   ],
   "ie+teacher": [
    0.5633824899915137,
    0.15687943292660103
   ],
   "ie+anchor": [
    0.5581063821268881,
    0.14225923261312
   ],
   "raw+ie": [
    0.5454334017652519,
    0.1119239694543917
   ],
   "raw+probe": [
    0.5431161586111631,
    0.10959738862027114
   ],
   "learned+ie [oracle]": [
    0.8641817279416814,
    0.660923579039693
   ],
   "ie+teacher [oracle]": [
    0.8770254987238868,
    0.6971302826468664
   ],
   "ie+anchor [oracle]": [
    0.876543155383707,
    0.694406076007256
   ],
   "learned+free": [
    0.5470695656621269,
    0.10160240683021358
   ],
   "learned+ie_local": [
    0.5474526872082762,
    0.10384376115383342
   ],
   "learned+free_local": [
    0.5464958668926285,
    0.10284393577916694
   ]
  },
  "sequential/webqa/4B/in_domain/webqa": {
   "propuq": [
    0.5588853622463346,
    0.15632283449603568
   ],
   "raw+none": [
    0.5388566296779274,
    0.09176453217891171
   ],
   "learned+none": [
    0.538783841415906,
    0.09175597319508245
   ],
   "learned+probe": [
    0.5847280430049911,
    0.16485454647416917
   ],
   "learned+parent_single": [
    0.5998486368660815,
    0.19174758444720794
   ],
   "learned+ie": [
    0.6099127816643749,
    0.21158517394268883
   ],
   "probe_all+ie": [
    0.6129566751506569,
    0.2154568007779509
   ],
   "ie+teacher": [
    0.5996048702295781,
    0.20478783285859004
   ],
   "ie+anchor": [
    0.618124641754172,
    0.22708856649083478
   ],
   "raw+ie": [
    0.59387111442816,
    0.18383252586561585
   ],
   "raw+probe": [
    0.5666545694625561,
    0.12326373037787051
   ],
   "learned+ie [oracle]": [
    0.8113744483171236,
    0.5540616151116889
   ],
   "ie+teacher [oracle]": [
    0.8552636514419953,
    0.6749056423713359
   ],
   "ie+anchor [oracle]": [
    0.8541557522449242,
    0.6764017930104093
   ],
   "learned+free": [
    0.6040987195644825,
    0.19930701374494728
   ],
   "learned+ie_local": [
    0.6002892393660791,
    0.19131065451959084
   ],
   "learned+free_local": [
    0.5997815440862214,
    0.19050727024134054
   ]
  },
  "sequential/webqa/4B/transferred/medqa": {
   "propuq": [
    0.5588853622463346,
    0.15632283449603568
   ],
   "raw+none": [
    0.5388566296779274,
    0.09176453217891171
   ],
   "learned+none": [
    0.5400694256493533,
    0.0951451870624274
   ],
   "learned+probe": [
    0.5431466946611007,
    0.11401700636117636
   ],
   "learned+parent_single": [
    0.5409942580427044,
    0.10617595367582035
   ],
   "learned+ie": [
    0.5591138649906457,
    0.14238676072537115
   ],
   "probe_all+ie": [
    0.5582187630141767,
    0.14005862888956264
   ],
   "ie+teacher": [
    0.560898145642136,
    0.13948446847898807
   ],
   "ie+anchor": [
    0.5578519739629895,
    0.13488835642365019
   ],
   "raw+ie": [
    0.5540275716013235,
    0.13284142297634458
   ],
   "raw+probe": [
    0.548163047529482,
    0.12030874682157329
   ],
   "learned+ie [oracle]": [
    0.8491900784894416,
    0.6654040428767428
   ],
   "ie+teacher [oracle]": [
    0.8423305429674857,
    0.6521567422474962
   ],
   "ie+anchor [oracle]": [
    0.8445301948486662,
    0.6611811926320073
   ],
   "learned+free": [
    0.5506414935467908,
    0.11682805909596809
   ],
   "learned+ie_local": [
    0.5439527192965669,
    0.11440740140502316
   ],
   "learned+free_local": [
    0.5415435303423394,
    0.10627706767585048
   ]
  },
  "fully_connected/gsm8k/0.6B/in_domain/gsm8k": {
   "propuq": [
    0.570766243641706,
    0.14200988657805746
   ],
   "raw+none": [
    0.5376551276088385,
    0.07820428488783165
   ],
   "learned+none": [
    0.5367409113616285,
    0.07690599437854523
   ],
   "learned+probe": [
    0.6892341500988043,
    0.30004354707630193
   ],
   "learned+parent_single": [
    0.7196493740756326,
    0.3547365261100923
   ],
   "learned+ie": [
    0.7187191621201943,
    0.3535509283792906
   ],
   "ie+teacher": [
    0.6905531808081031,
    0.30158613938329715
   ],
   "ie+anchor": [
    0.7177668022610549,
    0.35038749222234716
   ],
   "learned+ie [oracle]": [
    0.49072618054478917,
    -0.03958344699664459
   ],
   "ie+teacher [oracle]": [
    0.9410435107872596,
    0.8524450991953169
   ],
   "ie+anchor [oracle]": [
    0.9333323489820579,
    0.8346746328673671
   ],
   "learned+free": [
    0.719702282956696,
    0.35514585934564913
   ],
   "learned+ie_local": [
    0.7196506045147272,
    0.3547154214329999
   ],
   "learned+free_local": [
    0.7197318134949638,
    0.35483339996977764
   ]
  },
  "fully_connected/gsm8k/0.6B/transferred/medqa": {
   "propuq": [
    0.570766243641706,
    0.14200988657805746
   ],
   "raw+none": [
    0.5376551276088385,
    0.07820428488783165
   ],
   "learned+none": [
    0.5367286069706836,
    0.07631356826831605
   ],
   "learned+probe": [
    0.5085798518059154,
    0.006347184312770093
   ],
   "learned+parent_single": [
    0.5033086507250978,
    0.01663907108937116
   ],
   "learned+ie": [
    0.5118897329701076,
    0.028710554945610586
   ],
   "ie+teacher": [
    0.4412317679687174,
    -0.0910223942441482
   ],
   "ie+anchor": [
    0.507659483363233,
    0.014528225853725844
   ],
   "learned+ie [oracle]": [
    0.09801185651111455,
    -0.48057067187846175
   ],
   "ie+teacher [oracle]": [
    0.9231935308434167,
    0.8250885525096493
   ],
   "ie+anchor [oracle]": [
    0.9221205879530169,
    0.8200123577397251
   ],
   "learned+free": [
    0.50519245297877,
    0.016998060055119047
   ],
   "learned+ie_local": [
    0.5059417903873177,
    0.019148629443110982
   ],
   "learned+free_local": [
    0.5041010535019527,
    0.015718343968564606
   ]
  },
  "fully_connected/gsm8k/1.7B/in_domain/gsm8k": {
   "propuq": [
    0.5436326306230239,
    0.09036890931979297
   ],
   "raw+none": [
    0.520095733016653,
    0.041599038989021814
   ],
   "learned+none": [
    0.5201412912415831,
    0.041694067225893396
   ],
   "learned+probe": [
    0.6969983204201076,
    0.3475203715944803
   ],
   "learned+parent_single": [
    0.7115749275877324,
    0.3830808286925029
   ],
   "learned+ie": [
    0.7116154237876703,
    0.38041264256978113
   ],
   "ie+teacher": [
    0.6742343940300501,
    0.3059397737645146
   ],
   "ie+anchor": [
    0.7054741750670971,
    0.37137460832996677
   ],
   "learned+ie [oracle]": [
    0.455400016400961,
    -0.08582001677038509
   ],
   "ie+teacher [oracle]": [
    0.887675690232418,
    0.7614677694047095
   ],
   "ie+anchor [oracle]": [
    0.8836098717586588,
    0.7586897064753088
   ],
   "learned+free": [
    0.7118796614922648,
    0.382152363667245
   ],
   "learned+ie_local": [
    0.7114038311429951,
    0.38295163337159055
   ],
   "learned+free_local": [
    0.7115263321478071,
    0.38270658111206485
   ]
  },
  "fully_connected/gsm8k/1.7B/transferred/medqa": {
   "propuq": [
    0.5436326306230239,
    0.09036890931979297
   ],
   "raw+none": [
    0.520095733016653,
    0.041599038989021814
   ],
   "learned+none": [
    0.5201595145315552,
    0.04173188192671013
   ],
   "learned+probe": [
    0.5492752698818625,
    0.0854593089592627
   ],
   "learned+parent_single": [
    0.5489892654698014,
    0.09417609015933787
   ],
   "learned+ie": [
    0.5523671547471164,
    0.09846480847759638
   ],
   "ie+teacher": [
    0.5776276718633415,
    0.13391777525560822
   ],
   "ie+anchor": [
    0.5658949103363513,
    0.11164245190525458
   ],
   "learned+ie [oracle]": [
    0.5771690523990455,
    0.09535145506860467
   ],
   "ie+teacher [oracle]": [
    0.8568378339797539,
    0.7280498361513746
   ],
   "ie+anchor [oracle]": [
    0.8535070215348667,
    0.7295319836581492
   ],
   "learned+free": [
    0.5436680647979695,
    0.08516719576378647
   ],
   "learned+ie_local": [
    0.5479586371813835,
    0.09507910922297914
   ],
   "learned+free_local": [
    0.5436290872055293,
    0.08534201616887495
   ]
  },
  "fully_connected/gsm8k/4B/in_domain/gsm8k": {
   "propuq": [
    0.6487872741069672,
    0.3136765097976109
   ],
   "raw+none": [
    0.5864822517635817,
    0.15870549696458933
   ],
   "learned+none": [
    0.5837595907928388,
    0.15923390645716273
   ],
   "learned+probe": [
    0.7134519359583299,
    0.38431525183348686
   ],
   "learned+parent_single": [
    0.7570098273423082,
    0.45658428313983856
   ],
   "learned+ie": [
    0.7561245233879506,
    0.4535820673830801
   ],
   "ie+teacher": [
    0.7065076866867148,
    0.34332228719143226
   ],
   "ie+anchor": [
    0.755190035880573,
    0.44754728179943576
   ],
   "learned+ie [oracle]": [
    0.6899866970199451,
    0.22096690023514384
   ],
   "ie+teacher [oracle]": [
    0.9994332181032948,
    0.9987502109724288
   ],
   "ie+anchor [oracle]": [
    0.9992130631516821,
    0.9982674609635332
   ],
   "learned+free": [
    0.7579044995924792,
    0.4582685540215061
   ],
   "learned+ie_local": [
    0.7560753398349306,
    0.45354025043268936
   ],
   "learned+free_local": [
    0.7581152862482785,
    0.4588032587027386
   ]
  },
  "fully_connected/gsm8k/4B/transferred/medqa": {
   "propuq": [
    0.6487872741069672,
    0.3136765097976109
   ],
   "raw+none": [
    0.5864822517635817,
    0.15870549696458933
   ],
   "learned+none": [
    0.5847854191843962,
    0.1613339431523953
   ],
   "learned+probe": [
    0.5906359199198074,
    0.14876768574344082
   ],
   "learned+parent_single": [
    0.6277203188967895,
    0.2949571545987532
   ],
   "learned+ie": [
    0.627029407080558,
    0.2883882564152034
   ],
   "ie+teacher": [
    0.6696012853301857,
    0.295017033244369
   ],
   "ie+anchor": [
    0.6533590024638618,
    0.3170895532554067
   ],
   "learned+ie [oracle]": [
    0.9827365728900256,
    0.9607718509071334
   ],
   "ie+teacher [oracle]": [
    0.9995550059488677,
    0.9990168257786182
   ],
   "ie+anchor [oracle]": [
    0.9992809832963285,
    0.9984169589870922
   ],
   "learned+free": [
    0.6257857658113414,
    0.2914179785994903
   ],
   "learned+ie_local": [
    0.6321726014820643,
    0.3048549030516647
   ],
   "learned+free_local": [
    0.6265633343638459,
    0.2932466107030432
   ]
  },
  "fully_connected/medqa/0.6B/in_domain/medqa": {
   "propuq": [
    0.47371277915632753,
    -0.13505237415718702
   ],
   "raw+none": [
    0.48221670802315963,
    -0.06091591234844443
   ],
   "learned+none": [
    0.48281982354563,
    -0.05886417658874057
   ],
   "learned+probe": [
    0.5113730355665839,
    0.014966471500190148
   ],
   "learned+parent_single": [
    0.4874035015164047,
    -0.08882059221100193
   ],
   "learned+ie": [
    0.48893713813068657,
    -0.08080997582607585
   ],
   "ie+teacher": [
    0.4746691480562448,
    -0.11287689704638444
   ],
   "ie+anchor": [
    0.4833712434518886,
    -0.08953821272174117
   ],
   "learned+ie [oracle]": [
    0.11512547084725981,
    -1.0557126050916759
   ],
   "ie+teacher [oracle]": [
    0.9633402302509416,
    0.9217977175095852
   ],
   "ie+anchor [oracle]": [
    0.9569915291704246,
    0.9027459722135726
   ],
   "learned+free": [
    0.48916115246760405,
    -0.08317507186129096
   ],
   "learned+ie_local": [
    0.4902467604080507,
    -0.07524235659183821
   ],
   "learned+free_local": [
    0.4892128480838158,
    -0.08155204147705955
   ]
  },
  "fully_connected/medqa/1.7B/in_domain/medqa": {
   "propuq": [
    0.5821369838659496,
    0.09997647946971004
   ],
   "raw+none": [
    0.5600026667851905,
    0.1534645645231201
   ],
   "learned+none": [
    0.5580988784686727,
    0.14874695141129968
   ],
   "learned+probe": [
    0.6728595344978294,
    0.3022528883832574
   ],
   "learned+parent_single": [
    0.6500140746996163,
    0.275007105181456
   ],
   "learned+ie": [
    0.648843652310473,
    0.27139753971943703
   ],
   "ie+teacher": [
    0.6047676193015986,
    0.16074694718240407
   ],
   "ie+anchor": [
    0.6713335407499592,
    0.302039190460679
   ],
   "learned+ie [oracle]": [
    0.3474524793694534,
    -0.43025171356392966
   ],
   "ie+teacher [oracle]": [
    0.9971109827103427,
    0.9922521806132257
   ],
   "ie+anchor [oracle]": [
    0.9974221076492289,
    0.9929441022537825
   ],
   "learned+free": [
    0.6539698060654547,
    0.2785109577590905
   ],
   "learned+ie_local": [
    0.6517919314932515,
    0.27692895615524127
   ],
   "learned+free_local": [
    0.6539253596456139,
    0.27860391312548066
   ]
  },
  "fully_connected/medqa/4B/in_domain/medqa": {
   "propuq": [
    0.7168645827786357,
    0.3130913554447475
   ],
   "raw+none": [
    0.6118004153575802,
    0.14372068541809654
   ],
   "learned+none": [
    0.6135843229138932,
    0.14741945695723108
   ],
   "learned+probe": [
    0.6918543763423682,
    0.29616772941276065
   ],
   "learned+parent_single": [
    0.7635656850737527,
    0.4045095073799725
   ],
   "learned+ie": [
    0.7661039813976606,
    0.41212809777397413
   ],
   "ie+teacher": [
    0.7496849317500045,
    0.3797364981668867
   ],
   "ie+anchor": [
    0.7717485844116655,
    0.4256584909216065
   ],
   "learned+ie [oracle]": [
    0.8036636668619203,
    0.45322935122695823
   ],
   "ie+teacher [oracle]": [
    0.9974972043239788,
    0.9923556311015237
   ],
   "ie+anchor [oracle]": [
    0.9971954488169409,
    0.9915092312276395
   ],
   "learned+free": [
    0.7650744626089426,
    0.40777990098346745
   ],
   "learned+ie_local": [
    0.7690327848483235,
    0.4159548753559153
   ],
   "learned+free_local": [
    0.7633349308624883,
    0.4045800716886063
   ]
  },
  "fully_connected/webqa/0.6B/in_domain/webqa": {
   "propuq": [
    0.5440240582628746,
    0.1241603403495292
   ],
   "raw+none": [
    0.5275194958278091,
    0.0879889547202537
   ],
   "learned+none": [
    0.52985877674465,
    0.09613968106023657
   ],
   "learned+probe": [
    0.5845168677467791,
    0.21472582091387685
   ],
   "learned+parent_single": [
    0.5875814252504007,
    0.24132654326339095
   ],
   "learned+ie": [
    0.5856462218028553,
    0.23619693489131513
   ],
   "ie+teacher": [
    0.546660026690955,
    0.10662420671940709
   ],
   "ie+anchor": [
    0.5896846909486889,
    0.2442047028313298
   ],
   "learned+ie [oracle]": [
    0.06414933838352745,
    -1.1931391528470943
   ],
   "ie+teacher [oracle]": [
    0.9900613391418384,
    0.9936403217031285
   ],
   "ie+anchor [oracle]": [
    0.989705392313503,
    0.9941849267986388
   ],
   "learned+free": [
    0.5876276575374281,
    0.24199185539212573
   ],
   "learned+ie_local": [
    0.587309370689992,
    0.23905471887483484
   ],
   "learned+free_local": [
    0.5878878203284701,
    0.24200927461879052
   ]
  },
  "fully_connected/webqa/0.6B/transferred/medqa": {
   "propuq": [
    0.5440240582628746,
    0.1241603403495292
   ],
   "raw+none": [
    0.5275194958278091,
    0.0879889547202537
   ],
   "learned+none": [
    0.52782795376383,
    0.08902617988519991
   ],
   "learned+probe": [
    0.508948556448409,
    0.01157011421298379
   ],
   "learned+parent_single": [
    0.5063697413200398,
    -0.003912275488921257
   ],
   "learned+ie": [
    0.5091315440831531,
    0.004311975805199305
   ],
   "ie+teacher": [
    0.4755834065647906,
    -0.04441218557088792
   ],
   "ie+anchor": [
    0.5060910128074356,
    -0.011310349087228984
   ],
   "learned+ie [oracle]": [
    0.13858778767686183,
    -0.9358248092533851
   ],
   "ie+teacher [oracle]": [
    0.988208803246665,
    0.9889508493890515
   ],
   "ie+anchor [oracle]": [
    0.9880224014415724,
    0.986288198774442
   ],
   "learned+free": [
    0.5065379249153682,
    -0.0023868537132011453
   ],
   "learned+ie_local": [
    0.5075103804225559,
    -0.0022440358632443333
   ],
   "learned+free_local": [
    0.5063639167799417,
    -0.003752488330357412
   ]
  },
  "fully_connected/webqa/1.7B/in_domain/webqa": {
   "propuq": [
    0.5876582597833321,
    0.21501612032981707
   ],
   "raw+none": [
    0.5311443116483564,
    0.08549368754628417
   ],
   "learned+none": [
    0.5311386294789132,
    0.08547792772026663
   ],
   "learned+probe": [
    0.6022662082746933,
    0.2298581579681743
   ],
   "learned+parent_single": [
    0.6290457046435597,
    0.2925851621301392
   ],
   "learned+ie": [
    0.6288859220388171,
    0.28924187466939366
   ],
   "ie+teacher": [
    0.587755311237422,
    0.2049323675261665
   ],
   "ie+anchor": [
    0.6271306998978119,
    0.287439250064758
   ],
   "learned+ie [oracle]": [
    0.12802155962266049,
    -0.7841508091539731
   ],
   "ie+teacher [oracle]": [
    0.9960825634291718,
    0.9957586374763642
   ],
   "ie+anchor [oracle]": [
    0.9969614326098056,
    0.996315514312805
   ],
   "learned+free": [
    0.6292925380841724,
    0.2920883789018284
   ],
   "learned+ie_local": [
    0.6311394704399907,
    0.2975978271120714
   ],
   "learned+free_local": [
    0.6292187835247997,
    0.29158388968014354
   ]
  },
  "fully_connected/webqa/1.7B/transferred/medqa": {
   "propuq": [
    0.5876582597833321,
    0.21501612032981707
   ],
   "raw+none": [
    0.5311443116483564,
    0.08549368754628417
   ],
   "learned+none": [
    0.5311315835888037,
    0.08545835475081544
   ],
   "learned+probe": [
    0.5349078397573669,
    0.08218760314121604
   ],
   "learned+parent_single": [
    0.5566257732296179,
    0.14542212987186393
   ],
   "learned+ie": [
    0.5597657400639312,
    0.1526066402083646
   ],
   "ie+teacher": [
    0.5280675305382515,
    0.05523687115650545
   ],
   "ie+anchor": [
    0.5422406794238189,
    0.11448411557747316
   ],
   "learned+ie [oracle]": [
    0.48083022811855586,
    -0.14962719293336335
   ],
   "ie+teacher [oracle]": [
    0.9944350584629037,
    0.9921538304737756
   ],
   "ie+anchor [oracle]": [
    0.9944613484357697,
    0.9919361450000777
   ],
   "learned+free": [
    0.5544404108617623,
    0.14015537261738298
   ],
   "learned+ie_local": [
    0.5587599960724845,
    0.15116695592245796
   ],
   "learned+free_local": [
    0.554585306182564,
    0.14058707379728363
   ]
  },
  "fully_connected/webqa/4B/in_domain/webqa": {
   "propuq": [
    0.5680325186965812,
    0.13075135457339532
   ],
   "raw+none": [
    0.5490501469017094,
    0.09321074185664253
   ],
   "learned+none": [
    0.5496358618233619,
    0.09790606445064343
   ],
   "learned+probe": [
    0.6014257256054131,
    0.19211758731546227
   ],
   "learned+parent_single": [
    0.618322426994302,
    0.22355530706769342
   ],
   "learned+ie": [
    0.621495503917379,
    0.23176762555242628
   ],
   "ie+teacher": [
    0.5633689458689458,
    0.12638588586658628
   ],
   "ie+anchor": [
    0.6163806534900285,
    0.21928903995614604
   ],
   "learned+ie [oracle]": [
    0.21820739245274848,
    -0.4676934568637878
   ],
   "ie+teacher [oracle]": [
    0.9974283649786746,
    0.9914561380067098
   ],
   "ie+anchor [oracle]": [
    0.9974466323150534,
    0.9925491064899398
   ],
   "learned+free": [
    0.618469662571225,
    0.22417338847475368
   ],
   "learned+ie_local": [
    0.6183012820512821,
    0.22197937774739096
   ],
   "learned+free_local": [
    0.6184475160256411,
    0.224367466833322
   ]
  },
  "fully_connected/webqa/4B/transferred/medqa": {
   "propuq": [
    0.5680325186965812,
    0.13075135457339532
   ],
   "raw+none": [
    0.5490501469017094,
    0.09321074185664253
   ],
   "learned+none": [
    0.5484388354700854,
    0.09375459490293715
   ],
   "learned+probe": [
    0.5431040776353276,
    0.09817789234401536
   ],
   "learned+parent_single": [
    0.5681298967236468,
    0.14900272332779776
   ],
   "learned+ie": [
    0.5677913550569801,
    0.14656875253116083
   ],
   "ie+teacher": [
    0.555594951923077,
    0.11983724418658365
   ],
   "ie+anchor": [
    0.5628689236111111,
    0.1393756655917218
   ],
   "learned+ie [oracle]": [
    0.9298430542625589,
    0.774509440681577
   ],
   "ie+teacher [oracle]": [
    0.9965835570518234,
    0.9891617045830395
   ],
   "ie+anchor [oracle]": [
    0.9961559660669569,
    0.9869429397381425
   ],
   "learned+free": [
    0.568507723468661,
    0.1493129895459762
   ],
   "learned+ie_local": [
    0.5702388265669516,
    0.1543249127409947
   ],
   "learned+free_local": [
    0.5690529291310541,
    0.15145633400865902
   ]
  }
 },
 "meta": {
  "hierarchical/gsm8k/0.6B/in_domain/gsm8k": {
   "n": 981,
   "error_rate": 0.7380224260958206
  },
  "hierarchical/gsm8k/0.6B/transferred/medqa": {
   "n": 981,
   "error_rate": 0.7380224260958206
  },
  "hierarchical/gsm8k/1.7B/in_domain/gsm8k": {
   "n": 1317,
   "error_rate": 0.9179954441913439
  },
  "hierarchical/gsm8k/1.7B/transferred/medqa": {
   "n": 1317,
   "error_rate": 0.9179954441913439
  },
  "hierarchical/gsm8k/4B/in_domain/gsm8k": {
   "n": 1317,
   "error_rate": 0.17995444191343962
  },
  "hierarchical/gsm8k/4B/transferred/medqa": {
   "n": 1317,
   "error_rate": 0.17995444191343962
  },
  "hierarchical/medqa/0.6B/in_domain/medqa": {
   "n": 230,
   "error_rate": 0.6391304347826087
  },
  "hierarchical/medqa/1.7B/in_domain/medqa": {
   "n": 299,
   "error_rate": 0.5150501672240803
  },
  "hierarchical/medqa/4B/in_domain/medqa": {
   "n": 299,
   "error_rate": 0.3110367892976589
  },
  "sequential/gsm8k/0.6B/in_domain/gsm8k": {
   "n": 239,
   "error_rate": 0.32217573221757323
  },
  "sequential/gsm8k/0.6B/transferred/medqa": {
   "n": 239,
   "error_rate": 0.32217573221757323
  },
  "sequential/gsm8k/1.7B/in_domain/gsm8k": {
   "n": 1008,
   "error_rate": 0.14583333333333334
  },
  "sequential/gsm8k/1.7B/transferred/medqa": {
   "n": 1008,
   "error_rate": 0.14583333333333334
  },
  "sequential/gsm8k/4B/in_domain/gsm8k": {
   "n": 1319,
   "error_rate": 0.12585291887793784
  },
  "sequential/gsm8k/4B/transferred/medqa": {
   "n": 1319,
   "error_rate": 0.12585291887793784
  },
  "sequential/medqa/0.6B/in_domain/medqa": {
   "n": 42,
   "error_rate": 0.6190476190476191
  },
  "sequential/medqa/1.7B/in_domain/medqa": {
   "n": 297,
   "error_rate": 0.5016835016835017
  },
  "sequential/medqa/4B/in_domain/medqa": {
   "n": 299,
   "error_rate": 0.3311036789297659
  },
  "sequential/taubench-airline/0.6B/transferred/gsm8k": {
   "n": 200,
   "error_rate": 0.645
  },
  "sequential/taubench-airline/0.6B/transferred/medqa": {
   "n": 200,
   "error_rate": 0.645
  },
  "sequential/taubench-airline/1.7B/transferred/gsm8k": {
   "n": 200,
   "error_rate": 0.59
  },
  "sequential/taubench-airline/1.7B/transferred/medqa": {
   "n": 200,
   "error_rate": 0.59
  },
  "sequential/taubench-airline/4B/transferred/gsm8k": {
   "n": 200,
   "error_rate": 0.71
  },
  "sequential/taubench-airline/4B/transferred/medqa": {
   "n": 200,
   "error_rate": 0.71
  },
  "sequential/taubench-retail/0.6B/transferred/gsm8k": {
   "n": 360,
   "error_rate": 0.9777777777777777
  },
  "sequential/taubench-retail/0.6B/transferred/medqa": {
   "n": 360,
   "error_rate": 0.9777777777777777
  },
  "sequential/taubench-retail/1.7B/transferred/gsm8k": {
   "n": 338,
   "error_rate": 0.9408284023668639
  },
  "sequential/taubench-retail/1.7B/transferred/medqa": {
   "n": 338,
   "error_rate": 0.9408284023668639
  },
  "sequential/taubench-retail/4B/transferred/gsm8k": {
   "n": 367,
   "error_rate": 0.9564032697547684
  },
  "sequential/taubench-retail/4B/transferred/medqa": {
   "n": 367,
   "error_rate": 0.9564032697547684
  },
  "sequential/webqa/0.6B/in_domain/webqa": {
   "n": 1302,
   "error_rate": 0.6267281105990783
  },
  "sequential/webqa/0.6B/transferred/medqa": {
   "n": 1302,
   "error_rate": 0.6267281105990783
  },
  "sequential/webqa/1.7B/in_domain/webqa": {
   "n": 2410,
   "error_rate": 0.5448132780082987
  },
  "sequential/webqa/1.7B/transferred/medqa": {
   "n": 2410,
   "error_rate": 0.5448132780082987
  },
  "sequential/webqa/4B/in_domain/webqa": {
   "n": 2421,
   "error_rate": 0.48079306071871125
  },
  "sequential/webqa/4B/transferred/medqa": {
   "n": 2421,
   "error_rate": 0.48079306071871125
  },
  "fully_connected/gsm8k/0.6B/in_domain/gsm8k": {
   "n": 1157,
   "error_rate": 0.2817631806395851
  },
  "fully_connected/gsm8k/0.6B/transferred/medqa": {
   "n": 1157,
   "error_rate": 0.2817631806395851
  },
  "fully_connected/gsm8k/1.7B/in_domain/gsm8k": {
   "n": 1314,
   "error_rate": 0.256468797564688
  },
  "fully_connected/gsm8k/1.7B/transferred/medqa": {
   "n": 1314,
   "error_rate": 0.256468797564688
  },
  "fully_connected/gsm8k/4B/in_domain/gsm8k": {
   "n": 1315,
   "error_rate": 0.09049429657794676
  },
  "fully_connected/gsm8k/4B/transferred/medqa": {
   "n": 1315,
   "error_rate": 0.09049429657794676
  },
  "fully_connected/medqa/0.6B/in_domain/medqa": {
   "n": 290,
   "error_rate": 0.6413793103448275
  },
  "fully_connected/medqa/1.7B/in_domain/medqa": {
   "n": 300,
   "error_rate": 0.49666666666666665
  },
  "fully_connected/medqa/4B/in_domain/medqa": {
   "n": 300,
   "error_rate": 0.2966666666666667
  },
  "fully_connected/webqa/0.6B/in_domain/webqa": {
   "n": 2420,
   "error_rate": 0.6243801652892562
  },
  "fully_connected/webqa/0.6B/transferred/medqa": {
   "n": 2420,
   "error_rate": 0.6243801652892562
  },
  "fully_connected/webqa/1.7B/in_domain/webqa": {
   "n": 2427,
   "error_rate": 0.5319324268644416
  },
  "fully_connected/webqa/1.7B/transferred/medqa": {
   "n": 2427,
   "error_rate": 0.5319324268644416
  },
  "fully_connected/webqa/4B/in_domain/webqa": {
   "n": 2452,
   "error_rate": 0.4698205546492659
  },
  "fully_connected/webqa/4B/transferred/medqa": {
   "n": 2452,
   "error_rate": 0.4698205546492659
  }
 },
 "subgroups": {
  "chain in-domain": {
   "cells": {
    "learned+parent_single": {
     "n": 9,
     "auroc": 0.6404899727940069,
     "auroc_ci": [
      0.6147607601459274,
      0.6672398061893858
     ]
    },
    "learned+free": {
     "n": 9,
     "auroc": 0.646617538172096,
     "auroc_ci": [
      0.6217241789963173,
      0.672831811048033
     ]
    },
    "learned+ie_local": {
     "n": 9,
     "auroc": 0.6429113869019656,
     "auroc_ci": [
      0.617019783216029,
      0.6701706054998835
     ]
    },
    "learned+free_local": {
     "n": 9,
     "auroc": 0.6409586310069998,
     "auroc_ci": [
      0.6155903041159756,
      0.6676808061862188
     ]
    },
    "learned+ie": {
     "n": 9,
     "auroc": 0.6548679586738114,
     "auroc_ci": [
      0.6305627521732381,
      0.6817472682157493
     ]
    }
   },
   "steps": {
    "learned+free - learned+parent_single": {
     "n": 9,
     "d_auroc": 0.006127565378089117,
     "auroc_ci": [
      0.00101933479368711,
      0.011393800796196714
     ],
     "auroc_wins": 7,
     "auroc_losses": 2,
     "auroc_excl0": true
    },
    "learned+ie - learned+free": {
     "n": 9,
     "d_auroc": 0.008250420501715464,
     "auroc_ci": [
      0.0026423045026408853,
      0.013857262901241644
     ],
     "auroc_wins": 9,
     "auroc_losses": 0,
     "auroc_excl0": true
    },
    "learned+ie - learned+ie_local": {
     "n": 9,
     "d_auroc": 0.011956571771845885,
     "auroc_ci": [
      0.005725814371102522,
      0.018521133846176763
     ],
     "auroc_wins": 9,
     "auroc_losses": 0,
     "auroc_excl0": true
    },
    "learned+free - learned+free_local": {
     "n": 9,
     "d_auroc": 0.005658907165096316,
     "auroc_ci": [
      0.002215736186000505,
      0.009012532074617415
     ],
     "auroc_wins": 7,
     "auroc_losses": 2,
     "auroc_excl0": true
    },
    "learned+ie_local - learned+free_local": {
     "n": 9,
     "d_auroc": 0.001952755894965895,
     "auroc_ci": [
      -0.0018667602658717253,
      0.005779158120716465
     ],
     "auroc_wins": 5,
     "auroc_losses": 4,
     "auroc_excl0": false
    },
    "learned+ie_local - learned+parent_single": {
     "n": 9,
     "d_auroc": 0.002421414107958696,
     "auroc_ci": [
      -0.001270940940599366,
      0.006435749461049222
     ],
     "auroc_wins": 6,
     "auroc_losses": 3,
     "auroc_excl0": false
    },
    "learned+free_local - learned+parent_single": {
     "n": 9,
     "d_auroc": 0.00046865821299280075,
     "auroc_ci": [
      -0.003042562812555058,
      0.004307773529517427
     ],
     "auroc_wins": 4,
     "auroc_losses": 4,
     "auroc_excl0": false
    },
    "learned+ie - learned+parent_single": {
     "n": 9,
     "d_auroc": 0.014377985879804581,
     "auroc_ci": [
      0.00712273805009111,
      0.022125775180554287
     ],
     "auroc_wins": 9,
     "auroc_losses": 0,
     "auroc_excl0": true
    }
   }
  },
  "chain transfer": {
   "cells": {
    "learned+parent_single": {
     "n": 6,
     "auroc": 0.5476640827562455,
     "auroc_ci": [
      0.5272899149990885,
      0.5646861269183528
     ]
    },
    "learned+free": {
     "n": 6,
     "auroc": 0.5495471103900158,
     "auroc_ci": [
      0.5285004905806057,
      0.5672307973140598
     ]
    },
    "learned+ie_local": {
     "n": 6,
     "auroc": 0.5516340484033735,
     "auroc_ci": [
      0.5316827822999954,
      0.5689181810221627
     ]
    },
    "learned+free_local": {
     "n": 6,
     "auroc": 0.5458237102479769,
     "auroc_ci": [
      0.5251101614065371,
      0.5632874834114049
     ]
    },
    "learned+ie": {
     "n": 6,
     "auroc": 0.5694017120495817,
     "auroc_ci": [
      0.5486933799376661,
      0.5871109252720047
     ]
    }
   },
   "steps": {
    "learned+free - learned+parent_single": {
     "n": 6,
     "d_auroc": 0.001883027633770314,
     "auroc_ci": [
      -0.0027888490385455404,
      0.006365060373574666
     ],
     "auroc_wins": 4,
     "auroc_losses": 2,
     "auroc_excl0": false
    },
    "learned+ie - learned+free": {
     "n": 6,
     "d_auroc": 0.019854601659565818,
     "auroc_ci": [
      0.013439765848970603,
      0.026126910352741745
     ],
     "auroc_wins": 6,
     "auroc_losses": 0,
     "auroc_excl0": true
    },
    "learned+ie - learned+ie_local": {
     "n": 6,
     "d_auroc": 0.017767663646208114,
     "auroc_ci": [
      0.01271808661458489,
      0.022907453069284413
     ],
     "auroc_wins": 6,
     "auroc_losses": 0,
     "auroc_excl0": true
    },
    "learned+free - learned+free_local": {
     "n": 6,
     "d_auroc": 0.0037234001420389054,
     "auroc_ci": [
      0.001486366054408747,
      0.006071919292442674
     ],
     "auroc_wins": 4,
     "auroc_losses": 2,
     "auroc_excl0": true
    },
    "learned+ie_local - learned+free_local": {
     "n": 6,
     "d_auroc": 0.0058103381553966105,
     "auroc_ci": [
      0.0015876770208833712,
      0.009937327151135726
     ],
     "auroc_wins": 6,
     "auroc_losses": 0,
     "auroc_excl0": true
    },
    "learned+ie_local - learned+parent_single": {
     "n": 6,
     "d_auroc": 0.003969965647128019,
     "auroc_ci": [
      0.0014017832706691047,
      0.006454965806571485
     ],
     "auroc_wins": 6,
     "auroc_losses": 0,
     "auroc_excl0": true
    },
    "learned+free_local - learned+parent_single": {
     "n": 6,
     "d_auroc": -0.0018403725082685913,
     "auroc_ci": [
      -0.005547118987492841,
      0.0021060594290722985
     ],
     "auroc_wins": 1,
     "auroc_losses": 5,
     "auroc_excl0": false
    },
    "learned+ie - learned+parent_single": {
     "n": 6,
     "d_auroc": 0.02173762929333613,
     "auroc_ci": [
      0.01591303957663911,
      0.027760537888824904
     ],
     "auroc_wins": 6,
     "auroc_losses": 0,
     "auroc_excl0": true
    }
   }
  },
  "all chains": {
   "cells": {
    "learned+parent_single": {
     "n": 15,
     "auroc": 0.6033596167789024,
     "auroc_ci": [
      0.5858410780472644,
      0.6208701954871924
     ]
    },
    "learned+free": {
     "n": 15,
     "auroc": 0.607789367059264,
     "auroc_ci": [
      0.5913426786886935,
      0.624718015372366
     ]
    },
    "learned+ie_local": {
     "n": 15,
     "auroc": 0.6064004515025287,
     "auroc_ci": [
      0.5891569270359235,
      0.6238086913736955
     ]
    },
    "learned+free_local": {
     "n": 15,
     "auroc": 0.6029046627033907,
     "auroc_ci": [
      0.5853647662454411,
      0.6198769002775678
     ]
    },
    "learned+ie": {
     "n": 15,
     "auroc": 0.6206814600241196,
     "auroc_ci": [
      0.6031416119775689,
      0.6378815926021655
     ]
    }
   },
   "steps": {
    "learned+free - learned+parent_single": {
     "n": 15,
     "d_auroc": 0.004429750280361596,
     "auroc_ci": [
      0.0008342467246227114,
      0.007950559023608972
     ],
     "auroc_wins": 11,
     "auroc_losses": 4,
     "auroc_excl0": true
    },
    "learned+ie - learned+free": {
     "n": 15,
     "d_auroc": 0.012892092964855606,
     "auroc_ci": [
      0.008798901070000142,
      0.017385087631515837
     ],
     "auroc_wins": 15,
     "auroc_losses": 0,
     "auroc_excl0": true
    },
    "learned+ie - learned+ie_local": {
     "n": 15,
     "d_auroc": 0.014281008521590777,
     "auroc_ci": [
      0.010022535326323889,
      0.018700349458078656
     ],
     "auroc_wins": 15,
     "auroc_losses": 0,
     "auroc_excl0": true
    },
    "learned+free - learned+free_local": {
     "n": 15,
     "d_auroc": 0.004884704355873352,
     "auroc_ci": [
      0.0025305149731598836,
      0.007143409209327291
     ],
     "auroc_wins": 11,
     "auroc_losses": 4,
     "auroc_excl0": true
    },
    "learned+ie_local - learned+free_local": {
     "n": 15,
     "d_auroc": 0.003495788799138181,
     "auroc_ci": [
      0.0008067111477381207,
      0.006294951180081806
     ],
     "auroc_wins": 11,
     "auroc_losses": 4,
     "auroc_excl0": true
    },
    "learned+ie_local - learned+parent_single": {
     "n": 15,
     "d_auroc": 0.003040834723626425,
     "auroc_ci": [
      0.0005089946126448586,
      0.005586703884761104
     ],
     "auroc_wins": 12,
     "auroc_losses": 3,
     "auroc_excl0": true
    },
    "learned+free_local - learned+parent_single": {
     "n": 15,
     "d_auroc": -0.0004549540755117561,
     "auroc_ci": [
      -0.002999790515779138,
      0.0022873206698576674
     ],
     "auroc_wins": 5,
     "auroc_losses": 9,
     "auroc_excl0": false
    },
    "learned+ie - learned+parent_single": {
     "n": 15,
     "d_auroc": 0.0173218432452172,
     "auroc_ci": [
      0.01239354711744845,
      0.022565147108956306
     ],
     "auroc_wins": 15,
     "auroc_losses": 0,
     "auroc_excl0": true
    }
   }
  }
 },
 "holm_2x2": {
  "source": "results/recursion_control_2x2/contrasts_by_setting.csv (Holm recomputed over the kept chain settings)",
  "fc_source": "results/fully_connected/recursion_2x2/contrasts_by_setting.csv (Holm over the 15 fully connected settings)",
  "n_chain_settings": 15,
  "n_fc_settings": 15,
  "recursion | state-conditioned (ie - ie_local)|chain in-domain": {
   "plus": 3,
   "minus": 0,
   "n": 9
  },
  "recursion | state-conditioned (ie - ie_local)|all chains": {
   "plus": 6,
   "minus": 0,
   "n": 15
  },
  "recursion | free learner (free - free_local)|chain in-domain": {
   "plus": 2,
   "minus": 0,
   "n": 9
  },
  "recursion | free learner (free - free_local)|all chains": {
   "plus": 3,
   "minus": 0,
   "n": 15
  },
  "formulation | propagated (ie - free)|chain in-domain": {
   "plus": 0,
   "minus": 0,
   "n": 9
  },
  "formulation | propagated (ie - free)|all chains": {
   "plus": 2,
   "minus": 0,
   "n": 15
  },
  "formulation | local (ie_local - free_local)|chain in-domain": {
   "plus": 0,
   "minus": 0,
   "n": 9
  },
  "formulation | local (ie_local - free_local)|all chains": {
   "plus": 1,
   "minus": 0,
   "n": 15
  },
  "interaction (recursion effect: ie minus free)|chain in-domain": {
   "plus": 0,
   "minus": 0,
   "n": 9
  },
  "interaction (recursion effect: ie minus free)|all chains": {
   "plus": 2,
   "minus": 0,
   "n": 15
  },
  "recursion | state-conditioned (ie - ie_local)|chain transfer": {
   "plus": 3,
   "minus": 0,
   "n": 6
  },
  "recursion | free learner (free - free_local)|chain transfer": {
   "plus": 1,
   "minus": 0,
   "n": 6
  },
  "formulation | propagated (ie - free)|chain transfer": {
   "plus": 2,
   "minus": 0,
   "n": 6
  },
  "formulation | local (ie_local - free_local)|chain transfer": {
   "plus": 1,
   "minus": 0,
   "n": 6
  },
  "interaction (recursion effect: ie minus free)|chain transfer": {
   "plus": 2,
   "minus": 0,
   "n": 6
  },
  "recursion | state-conditioned (ie - ie_local)|fully connected in-domain": {
   "plus": 0,
   "minus": 0,
   "n": 9
  },
  "recursion | state-conditioned (ie - ie_local)|all fully connected": {
   "plus": 1,
   "minus": 0,
   "n": 15
  },
  "recursion | free learner (free - free_local)|fully connected in-domain": {
   "plus": 0,
   "minus": 0,
   "n": 9
  },
  "recursion | free learner (free - free_local)|all fully connected": {
   "plus": 0,
   "minus": 0,
   "n": 15
  },
  "formulation | propagated (ie - free)|fully connected in-domain": {
   "plus": 0,
   "minus": 0,
   "n": 9
  },
  "formulation | propagated (ie - free)|all fully connected": {
   "plus": 3,
   "minus": 0,
   "n": 15
  },
  "formulation | local (ie_local - free_local)|fully connected in-domain": {
   "plus": 0,
   "minus": 0,
   "n": 9
  },
  "formulation | local (ie_local - free_local)|all fully connected": {
   "plus": 2,
   "minus": 0,
   "n": 15
  },
  "recursion | state-conditioned (ie - ie_local)|fully connected transfer": {
   "plus": 1,
   "minus": 0,
   "n": 6
  },
  "recursion | free learner (free - free_local)|fully connected transfer": {
   "plus": 0,
   "minus": 0,
   "n": 6
  },
  "formulation | propagated (ie - free)|fully connected transfer": {
   "plus": 3,
   "minus": 0,
   "n": 6
  },
  "formulation | local (ie_local - free_local)|fully connected transfer": {
   "plus": 2,
   "minus": 0,
   "n": 6
  }
 }
}

==> analysis/ledger_v1.json <==
{
 "settings": [
  "hierarchical/gsm8k/0.6B/in_domain/gsm8k",
  "hierarchical/gsm8k/0.6B/transferred/medqa",
  "hierarchical/gsm8k/1.7B/in_domain/gsm8k",
  "hierarchical/gsm8k/1.7B/transferred/medqa",
  "hierarchical/gsm8k/4B/in_domain/gsm8k",
  "hierarchical/gsm8k/4B/transferred/medqa",
  "hierarchical/medqa/0.6B/in_domain/medqa",
  "hierarchical/medqa/1.7B/in_domain/medqa",
  "hierarchical/medqa/4B/in_domain/medqa",
  "sequential/gsm8k/0.6B/in_domain/gsm8k",
  "sequential/gsm8k/0.6B/transferred/medqa",
  "sequential/gsm8k/1.7B/in_domain/gsm8k",
  "sequential/gsm8k/1.7B/transferred/medqa",
  "sequential/gsm8k/4B/in_domain/gsm8k",
  "sequential/gsm8k/4B/transferred/medqa",
  "sequential/medqa/0.6B/in_domain/medqa",
  "sequential/medqa/1.7B/in_domain/medqa",
  "sequential/medqa/4B/in_domain/medqa",
  "sequential/medqa/8B/in_domain/medqa",
  "sequential/taubench-airline/0.6B/transferred/gsm8k",
  "sequential/taubench-airline/0.6B/transferred/medqa",
  "sequential/taubench-airline/1.7B/transferred/gsm8k",
  "sequential/taubench-airline/1.7B/transferred/medqa",
  "sequential/taubench-airline/4B/transferred/gsm8k",
  "sequential/taubench-airline/4B/transferred/medqa",
  "sequential/taubench-retail/0.6B/transferred/gsm8k",
  "sequential/taubench-retail/0.6B/transferred/medqa",
  "sequential/taubench-retail/1.7B/transferred/gsm8k",
  "sequential/taubench-retail/1.7B/transferred/medqa",
  "sequential/taubench-retail/4B/transferred/gsm8k",
  "sequential/taubench-retail/4B/transferred/medqa",
  "sequential/webqa/0.6B/in_domain/webqa",
  "sequential/webqa/0.6B/transferred/medqa",
  "sequential/webqa/1.7B/in_domain/webqa",
  "sequential/webqa/1.7B/transferred/medqa",
  "sequential/webqa/4B/in_domain/webqa",
  "sequential/webqa/4B/transferred/medqa"
 ],
 "groups": {
  "sequential in-domain": [
   "sequential/gsm8k/0.6B/in_domain/gsm8k",
   "sequential/gsm8k/1.7B/in_domain/gsm8k",
   "sequential/gsm8k/4B/in_domain/gsm8k",
   "sequential/medqa/0.6B/in_domain/medqa",
   "sequential/medqa/1.7B/in_domain/medqa",
   "sequential/medqa/4B/in_domain/medqa",
   "sequential/medqa/8B/in_domain/medqa",
   "sequential/webqa/0.6B/in_domain/webqa",
   "sequential/webqa/1.7B/in_domain/webqa",
   "sequential/webqa/4B/in_domain/webqa"
  ],
  "hierarchical in-domain": [
   "hierarchical/gsm8k/0.6B/in_domain/gsm8k",
   "hierarchical/gsm8k/1.7B/in_domain/gsm8k",
   "hierarchical/gsm8k/4B/in_domain/gsm8k",
   "hierarchical/medqa/0.6B/in_domain/medqa",
   "hierarchical/medqa/1.7B/in_domain/medqa",
   "hierarchical/medqa/4B/in_domain/medqa"
  ],
  "transfer (excl. \u03c4-bench)": [
   "hierarchical/gsm8k/0.6B/transferred/medqa",
   "hierarchical/gsm8k/1.7B/transferred/medqa",
   "hierarchical/gsm8k/4B/transferred/medqa",
   "sequential/gsm8k/0.6B/transferred/medqa",
   "sequential/gsm8k/1.7B/transferred/medqa",
   "sequential/gsm8k/4B/transferred/medqa",
   "sequential/webqa/0.6B/transferred/medqa",
   "sequential/webqa/1.7B/transferred/medqa",
   "sequential/webqa/4B/transferred/medqa"
  ],
  "\u03c4-bench airline": [
   "sequential/taubench-airline/0.6B/transferred/gsm8k",
   "sequential/taubench-airline/0.6B/transferred/medqa",
   "sequential/taubench-airline/1.7B/transferred/gsm8k",
   "sequential/taubench-airline/1.7B/transferred/medqa",
   "sequential/taubench-airline/4B/transferred/gsm8k",
   "sequential/taubench-airline/4B/transferred/medqa"
  ],
  "\u03c4-bench retail": [
   "sequential/taubench-retail/0.6B/transferred/gsm8k",
   "sequential/taubench-retail/0.6B/transferred/medqa",
   "sequential/taubench-retail/1.7B/transferred/gsm8k",
   "sequential/taubench-retail/1.7B/transferred/medqa",
   "sequential/taubench-retail/4B/transferred/gsm8k",
   "sequential/taubench-retail/4B/transferred/medqa"
  ]
 },
 "checks": {
  "C1": "ok",
  "C2": "ok (50 draws x 37 settings)",
  "C3_max_label_mismatch": 0,
  "C4_propuq_max_abs_diff": 0.0,
  "C5": "ok",
  "C6_values_matched_to_summary": 190
 },
 "cells": {
  "propuq": {
   "sequential in-domain": {
    "n": 10,
    "auroc": 0.6008624414323711,
    "prr": 0.18182524263184588,
    "auroc_ci": [
     0.5786831215751128,
     0.6238034758303548
    ],
    "prr_ci": [
     0.12069377638515992,
     0.24512674701785034
    ]
   },
   "hierarchical in-domain": {
    "n": 6,
    "auroc": 0.5293009796909158,
    "prr": 0.03022487455679511,
    "auroc_ci": [
     0.5055937445767402,
     0.5536577808776618
    ],
    "prr_ci": [
     -0.02998609885381942,
     0.10191858934093076
    ]
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "auroc": 0.5538416861279454,
    "prr": 0.12559342664361686,
    "auroc_ci": [
     0.5406312257796451,
     0.567260405322001
    ],
    "prr_ci": [
     0.09068940426122611,
     0.1620721473086203
    ]
   },
   "\u03c4-bench airline": {
    "n": 6,
    "auroc": 0.5862341413308255,
    "prr": 0.364203161940908,
    "auroc_ci": [
     0.5556961549732875,
     0.6163205804861763
    ],
    "prr_ci": [
     0.2775487898668532,
     0.4452425325482346
    ]
   },
   "\u03c4-bench retail": {
    "n": 6,
    "auroc": 0.7118466791005117,
    "prr": 0.8793077903401669,
    "auroc_ci": [
     0.6625042525404681,
     0.7554245502878378
    ],
    "prr_ci": [
     0.7892940726724997,
     0.9437990521973668
    ]
   }
  },
  "raw+none": {
   "sequential in-domain": {
    "n": 10,
    "auroc": 0.5477715000266168,
    "prr": 0.10452427012724805,
    "auroc_ci": [
     0.5303178963846907,
     0.5657233113717912
    ],
    "prr_ci": [
     0.05427522115972081,
     0.1515849890522151
    ]
   },
   "hierarchical in-domain": {
    "n": 6,
    "auroc": 0.5021649075563563,
    "prr": -0.005684904861218393,
    "auroc_ci": [
     0.48146085190317883,
     0.5236587384520667
    ],
    "prr_ci": [
     -0.060869657040979956,
     0.05457739053466365
    ]
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "auroc": 0.5230904392064493,
    "prr": 0.06268350748519957,
    "auroc_ci": [
     0.512504604095492,
     0.5335486092525057
    ],
    "prr_ci": [
     0.033137576116018676,
     0.08971420148459772
    ]
   },
   "\u03c4-bench airline": {
    "n": 6,
    "auroc": 0.5530366082439896,
    "prr": 0.350530550184234,
    "auroc_ci": [
     0.5228027425963979,
     0.5835922332221815
    ],
    "prr_ci": [
     0.2661094898947834,
     0.42723885362442704
    ]
   },
   "\u03c4-bench retail": {
    "n": 6,
    "auroc": 0.683472418075897,
    "prr": 0.7133421676069283,
    "auroc_ci": [
     0.6326559958080695,
     0.7337017955670617
    ],
    "prr_ci": [
     0.5979931363107567,
     0.8257695722712409
    ]
   }
  },
  "learned+none": {
   "sequential in-domain": {
    "n": 10,
    "auroc": 0.5520550878140514,
    "prr": 0.11515383411397753,
    "auroc_ci": [
     0.5345421400956333,
     0.5695076688246564
    ],
    "prr_ci": [
     0.06435035581299814,
     0.16268404458889968
    ]
   },
   "hierarchical in-domain": {
    "n": 6,
    "auroc": 0.5019398370121033,
    "prr": -0.003865009339721568,
    "auroc_ci": [
     0.48116805135480994,
     0.5231988338549508
    ],
    "prr_ci": [
     -0.06227444907687874,
     0.05734939195633977
    ]
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "auroc": 0.5241191824149862,
    "prr": 0.06417166767303444,
    "auroc_ci": [
     0.5132440212297701,
     0.5351285313327535
    ],
    "prr_ci": [
     0.035191038031374446,
     0.09301908868757829
    ]
   },
   "\u03c4-bench airline": {
    "n": 6,
    "auroc": 0.4640191925281314,
    "prr": -0.025427789172554838,
    "auroc_ci": [
     0.4337537255644651,
     0.49155492216028
    ],
    "prr_ci": [
     -0.11639320699326137,
     0.06231329207782868
    ]
   },
   "\u03c4-bench retail": {
    "n": 6,
    "auroc": 0.4901041516075255,
    "prr": -0.13229533173307298,
    "auroc_ci": [
     0.427561956475294,
     0.5498420904270287
    ],
    "prr_ci": [
     -0.3228530032361222,
     0.06859913942945114
    ]
   }
  },
  "learned+probe": {
   "sequential in-domain": {
    "n": 10,
    "auroc": 0.6251219647791523,
    "prr": 0.21596365907835705,
    "auroc_ci": [
     0.600527117153564,
     0.6516869967879257
    ],
    "prr_ci": [
     0.1529198854701648,
     0.28603857470944605
    ]
   },
   "hierarchical in-domain": {
    "n": 6,
    "auroc": 0.616260653652455,
    "prr": 0.2116517512249578,
    "auroc_ci": [
     0.5926524543606888,
     0.6385913331356369
    ],
    "prr_ci": [
     0.1456966119154246,
     0.27210506720819433
    ]
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "auroc": 0.5273552955012498,
    "prr": 0.05619768764730109,
    "auroc_ci": [
     0.5116175358701035,
     0.5425173849626251
    ],
    "prr_ci": [
     0.018173249793101406,
     0.09422653670350085
    ]
   },
   "\u03c4-bench airline": {
    "n": 6,
    "auroc": 0.4257133446054302,
    "prr": -0.18281358903705233,
    "auroc_ci": [
     0.3930034913861342,
     0.4589720501800816
    ],
    "prr_ci": [
     -0.28171595424811724,
     -0.08447487638860236
    ]
   },
   "\u03c4-bench retail": {
    "n": 6,
    "auroc": 0.40902007067903945,
    "prr": -0.433944178916303,
    "auroc_ci": [
     0.345486454488782,
     0.4760094923991307
    ],
    "prr_ci": [
     -0.7039452773747572,
     -0.16322531235017393
    ]
   }
  },
  "learned+parent_single": {
   "sequential in-domain": {
    "n": 10,
    "auroc": 0.6318963103552061,
    "prr": 0.23090977313348332,
    "auroc_ci": [
     0.6061150988871782,
     0.6576230840912106
    ],
    "prr_ci": [
     0.1685238781407647,
     0.2951404558882676
    ]
   },
   "hierarchical in-domain": {
    "n": 6,
    "auroc": 0.6207977884444057,
    "prr": 0.20098717602889368,
    "auroc_ci": [
     0.5984082202279387,
     0.6445135336416046
    ],
    "prr_ci": [
     0.13609121320155582,
     0.2624281971342633
    ]
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "auroc": 0.5381545220582048,
    "prr": 0.07975064634654222,
    "auroc_ci": [
     0.5217572124244921,
     0.5526211124989049
    ],
    "prr_ci": [
     0.041551056183347326,
     0.11526496869347513
    ]
   },
   "\u03c4-bench airline": {
    "n": 6,
    "auroc": 0.4995381156425219,
    "prr": 0.0681240457547466,
    "auroc_ci": [
     0.4687641916643864,
     0.5339989167767812
    ],
    "prr_ci": [
     -0.027114964436028444,
     0.16765670281662476
    ]
   },
   "\u03c4-bench retail": {
    "n": 6,
    "auroc": 0.5365270511636143,
    "prr": 0.05960497696361822,
    "auroc_ci": [
     0.4754993662726072,
     0.6000278410313932
    ],
    "prr_ci": [
     -0.17058049462843183,
     0.2807036870064008
    ]
   }
  },
  "learned+ie": {
   "sequential in-domain": {
    "n": 10,
    "auroc": 0.6513390152038474,
    "prr": 0.2582617027379461,
    "auroc_ci": [
     0.6265655898402056,
     0.676690963832952
    ],
    "prr_ci": [
     0.19453598224273386,
     0.31960559761514146
    ]
   },
   "hierarchical in-domain": {
    "n": 6,
    "auroc": 0.6118469891930041,
    "prr": 0.16615484171127265,
    "auroc_ci": [
     0.5904342175847437,
     0.6355540189046776
    ],
    "prr_ci": [
     0.1037574701844979,
     0.2273533478858819
    ]
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "auroc": 0.5543246886325051,
    "prr": 0.10550094083639945,
    "auroc_ci": [
     0.5378696134312879,
     0.5690323794365122
    ],
    "prr_ci": [
     0.06825418664134987,
     0.14082366511023098
    ]
   },
   "\u03c4-bench airline": {
    "n": 6,
    "auroc": 0.5210237745811411,
    "prr": 0.146729376374551,
    "auroc_ci": [
     0.48858352791172754,
     0.5542922746559189
    ],
    "prr_ci": [
     0.052456041618181286,
     0.24009711346367707
    ]
   },
   "\u03c4-bench retail": {
    "n": 6,
    "auroc": 0.5635551844728666,
    "prr": 0.19570581754227523,
    "auroc_ci": [
     0.5031197099528889,
     0.6233272688583928
    ],
    "prr_ci": [
     -0.027065632249888377,
     0.39758380377160646
    ]
   }
  },
  "probe_all+ie": {
   "sequential in-domain": {
    "n": 10,
    "auroc": 0.6494484422723099,
    "prr": 0.25219136110847523,
    "auroc_ci": [
     0.6246280452590965,
     0.6742013748640506
    ],
    "prr_ci": [
     0.18809217811373888,
     0.315410229567995
    ]
   },
   "hierarchical in-domain": {
    "n": 6,
    "auroc": 0.6172972306881978,
    "prr": 0.1811853427464256,
    "auroc_ci": [
     0.5937365277672483,
     0.6408739921910764
    ],
    "prr_ci": [
     0.11600932047554781,
     0.2400178863533033
    ]
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "auroc": 0.5447115125328545,
    "prr": 0.08145879900073241,
    "auroc_ci": [
     0.5279884782807052,
     0.5594072340812231
    ],
    "prr_ci": [
     0.04557293218233974,
     0.11721385495563835
    ]
   },
   "\u03c4-bench airline": {
    "n": 6,
    "auroc": 0.48282211728554875,
    "prr": 0.02572341211807953,
    "auroc_ci": [
     0.45058388711738545,
     0.5160968141818062
    ],
    "prr_ci": [
     -0.07236873815272421,
     0.12015867278004486
    ]
   },
   "\u03c4-bench retail": {
    "n": 6,
    "auroc": 0.5301394231278272,
    "prr": 0.06803067629494375,
    "auroc_ci": [
     0.473453279324315,
     0.5884809268645053
    ],
    "prr_ci": [
     -0.14333700662379018,
     0.2752994290216223
    ]
   }
  },
  "ie+teacher": {
   "sequential in-domain": {
    "n": 10,
    "auroc": 0.6308883263464634,
    "prr": 0.2258764801278525,
    "auroc_ci": [
     0.6070982374086298,
     0.6551355397902746
    ],
    "prr_ci": [
     0.1655656740073771,
     0.2846195954332059
    ]
   },
   "hierarchical in-domain": {
    "n": 6,
    "auroc": 0.6007246331868459,
    "prr": 0.14169792526151703,
    "auroc_ci": [
     0.5781754301572147,
     0.6234363933024956
    ],
    "prr_ci": [
     0.07856636425326766,
     0.2069911133935487
    ]
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "auroc": 0.5423577721417628,
    "prr": 0.07435862617494167,
    "auroc_ci": [
     0.5270170279970007,
     0.5572646129931008
    ],
    "prr_ci": [
     0.03925421740028622,
     0.10983965951641357
    ]
   },
   "\u03c4-bench airline": {
    "n": 6,
    "auroc": 0.49956370913642373,
    "prr": 0.06899970331719586,
    "auroc_ci": [
     0.46864389960021774,
     0.5327895853259007
    ],
    "prr_ci": [
     -0.02143739302546319,
     0.16786943975977484
    ]
   },
   "\u03c4-bench retail": {
    "n": 6,
    "auroc": 0.6066880394481285,
    "prr": 0.4987440954003682,
    "auroc_ci": [
     0.5594189555285222,
     0.6580341133787246
    ],
    "prr_ci": [
     0.3492424852190724,
     0.6508818996724406
    ]
   }
  },
  "ie+anchor": {
   "sequential in-domain": {
    "n": 10,
    "auroc": 0.6544581296386782,
    "prr": 0.26981473502988135,
    "auroc_ci": [
     0.6301466299098784,
     0.6778653309256573
    ],
    "prr_ci": [
     0.20668238019415794,
     0.3296577937275338
    ]
   },
   "hierarchical in-domain": {
    "n": 6,
    "auroc": 0.6137823645200086,
    "prr": 0.16619036460194916,
    "auroc_ci": [
     0.5931650724399566,
     0.6364581698218784
    ],
    "prr_ci": [
     0.10777981591663423,
     0.2247279295804591
    ]
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "auroc": 0.5539185066879866,
    "prr": 0.10042713856690086,
    "auroc_ci": [
     0.5372032502832408,
     0.5682082786361381
    ],
    "prr_ci": [
     0.0624645180318022,
     0.13619816858580777
    ]
   },
   "\u03c4-bench airline": {
    "n": 6,
    "auroc": 0.511942520148344,
    "prr": 0.12771282987522978,
    "auroc_ci": [
     0.4807143398341094,
     0.5451516631426431
    ],
    "prr_ci": [
     0.03883750637041745,
     0.22086435779343982
    ]
   },
   "\u03c4-bench retail": {
    "n": 6,
    "auroc": 0.627127766919925,
    "prr": 0.6095472296468548,
    "auroc_ci": [
     0.5745479055608503,
     0.680175294827227
    ],
    "prr_ci": [
     0.43266612261272863,
     0.7679739570018412
    ]
   }
  },
  "raw+ie": {
   "sequential in-domain": {
    "n": 10,
    "auroc": 0.6358010497523419,
    "prr": 0.22914741574694303,
    "auroc_ci": [
     0.6111360179127758,
     0.6611286529707325
    ],
    "prr_ci": [
     0.16604834122169757,
     0.2912429079040628
    ]
   },
   "hierarchical in-domain": {
    "n": 6,
    "auroc": 0.5765792303322187,
    "prr": 0.09826386257211346,
    "auroc_ci": [
     0.5545782531868008,
     0.6003865804511554
    ],
    "prr_ci": [
     0.03767172195066824,
     0.16768342040250148
    ]
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "auroc": 0.5348309936507368,
    "prr": 0.08197001823683833,
    "auroc_ci": [
     0.5192264518140088,
     0.5500702305609314
    ],
    "prr_ci": [
     0.0421866321680833,
     0.11918804760181582
    ]
   },
   "\u03c4-bench airline": {
    "n": 6,
    "auroc": 0.5555384214450633,
    "prr": 0.29222624274398373,
    "auroc_ci": [
     0.5255847696626569,
     0.5895348589111142
    ],
    "prr_ci": [
     0.2119811348919135,
     0.3823195659401852
    ]
   },
   "\u03c4-bench retail": {
    "n": 6,
    "auroc": 0.6926079594916401,
    "prr": 0.8412222628871772,
    "auroc_ci": [
     0.6479333694398255,
     0.7383948187706728
    ],
    "prr_ci": [
     0.714438188386875,
     0.9340710460694953
    ]
   }
  },
  "raw+probe": {
   "sequential in-domain": {
    "n": 10,
    "auroc": 0.6065413660692826,
    "prr": 0.18442871495711954,
    "auroc_ci": [
     0.5802132653026547,
     0.6324935789652258
    ],
    "prr_ci": [
     0.11583241574712334,
     0.24786857458220934
    ]
   },
   "hierarchical in-domain": {
    "n": 6,
    "auroc": 0.5574573398754129,
    "prr": 0.04787589367178543,
    "auroc_ci": [
     0.5334641243567145,
     0.5823973710114055
    ],
    "prr_ci": [
     -0.014811865050266267,
     0.11560108525299942
    ]
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "auroc": 0.5306071019908587,
    "prr": 0.06981164778040293,
    "auroc_ci": [
     0.5147070346511083,
     0.5458821938882408
    ],
    "prr_ci": [
     0.0294913971243631,
     0.1077536392983987
    ]
   },
   "\u03c4-bench airline": {
    "n": 6,
    "auroc": 0.5765836055148955,
    "prr": 0.3304674623156728,
    "auroc_ci": [
     0.5446237658487029,
     0.6104068838273059
    ],
    "prr_ci": [
     0.2419267242663218,
     0.42070136884490517
    ]
   },
   "\u03c4-bench retail": {
    "n": 6,
    "auroc": 0.6959237696265999,
    "prr": 0.7339623196474049,
    "auroc_ci": [
     0.6454018829987691,
     0.7465240569638557
    ],
    "prr_ci": [
     0.5867703663807117,
     0.8586237220752633
    ]
   }
  },
  "learned+ie [oracle]": {
   "sequential in-domain": {
    "n": 8,
    "auroc": 0.6736192915709117,
    "prr": 0.3102497520153213,
    "auroc_ci": [
     0.6459495417886628,
     0.7012985830161081
    ],
    "prr_ci": [
     0.2396213527410241,
     0.3865556075990906
    ]
   },
   "hierarchical in-domain": {
    "n": 6,
    "auroc": 0.5295313737173215,
    "prr": -0.020626892298093374,
    "auroc_ci": [
     0.5077817923727116,
     0.5532258298124766
    ],
    "prr_ci": [
     -0.08227164008598231,
     0.04106585406821455
    ]
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "auroc": 0.5966249450969807,
    "prr": 0.21134241904305837,
    "auroc_ci": [
     0.5855653761473923,
     0.6089401418367882
    ],
    "prr_ci": [
     0.18033648705827168,
     0.2444669561816499
    ]
   },
   "\u03c4-bench airline": {
    "n": 6,
    "auroc": 0.6263836726110206,
    "prr": 0.20155780881763743,
    "auroc_ci": [
     0.6034750244452757,
     0.64934759855037
    ],
    "prr_ci": [
     0.12099718843464842,
     0.27510551270139966
    ]
   },
   "\u03c4-bench retail": {
    "n": 6,
    "auroc": 0.6855659301160152,
    "prr": -0.017522049698337927,
    "auroc_ci": [
     0.65310732099551,
     0.7415883680278392
    ],
    "prr_ci": [
     -0.12524395256322837,
     0.1685981521493394
    ]
   }
  },
  "ie+teacher [oracle]": {
   "sequential in-domain": {
    "n": 8,
    "auroc": 0.6756752881311199,
    "prr": 0.3312600950890889,
    "auroc_ci": [
     0.649374239384876,
     0.70046706808637
    ],
    "prr_ci": [
     0.2570705999150762,
     0.40255056718631
    ]
   },
   "hierarchical in-domain": {
    "n": 6,
    "auroc": 0.8186570670393126,
    "prr": 0.6583634858181808,
    "auroc_ci": [
     0.8030147935533823,
     0.8341617129322775
    ],
    "prr_ci": [
     0.6127229660700987,
     0.7055554399096127
    ]
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "auroc": 0.6569393398785766,
    "prr": 0.31801622129528834,
    "auroc_ci": [
     0.6445780289291625,
     0.6687384315811953
    ],
    "prr_ci": [
     0.2824374551564728,
     0.35257852646929744
    ]
   },
   "\u03c4-bench airline": {
    "n": 6,
    "auroc": 0.9309502498986237,
    "prr": 0.8716210606819166,
    "auroc_ci": [
     0.9117459440880828,
     0.9489973391358322
    ],
    "prr_ci": [
     0.8227127938473263,
     0.9149536912610904
    ]
   },
   "\u03c4-bench retail": {
    "n": 6,
    "auroc": 0.971345960495266,
    "prr": 0.9703131841465361,
    "auroc_ci": [
     0.9424266483822433,
     0.9939805605091728
    ],
    "prr_ci": [
     0.8980977307300803,
     1.0
    ]
   }
  },
  "ie+anchor [oracle]": {
   "sequential in-domain": {
    "n": 8,
    "auroc": 0.6883017713425544,
    "prr": 0.3754729423639003,
    "auroc_ci": [
     0.6629809214255894,
     0.7138694794482486
    ],
    "prr_ci": [
     0.30524627245093605,
     0.4379040168300118
    ]
   },
   "hierarchical in-domain": {
    "n": 6,
    "auroc": 0.8221370969691378,
    "prr": 0.6674492483758114,
    "auroc_ci": [
     0.8062760765514598,
     0.8373190753763005
    ],
    "prr_ci": [
     0.6209459081603415,
     0.7127219249925076
    ]
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "auroc": 0.6514348210005656,
    "prr": 0.31020382775718036,
    "auroc_ci": [
     0.6390989403801176,
     0.6635660554607443
    ],
    "prr_ci": [
     0.2766459251069532,
     0.3446400447691809
    ]
   },
   "\u03c4-bench airline": {
    "n": 6,
    "auroc": 0.9252536997832385,
    "prr": 0.8804001372179515,
    "auroc_ci": [
     0.9059899691695074,
     0.943334484871097
    ],
    "prr_ci": [
     0.8303017540774061,
     0.9247329488027699
    ]
   },
   "\u03c4-bench retail": {
    "n": 6,
    "auroc": 0.9849432051492455,
    "prr": 1.0,
    "auroc_ci": [
     0.9714558130528834,
     0.9963409637966826
    ],
    "prr_ci": [
     1.0,
     1.0
    ]
   }
  }
 },
 "steps": {
  "learned+none - raw+none": {
   "label": "learned receiver recalibration",
   "sequential in-domain": {
    "n": 10,
    "d_auroc": 0.004283587787434684,
    "auroc_ci": [
     -0.0002691774833473825,
     0.009141062882671034
    ],
    "auroc_wins": 7,
    "auroc_losses": 2,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 0.12890625,
    "d_prr": 0.010629563986729472,
    "prr_ci": [
     -0.0031571581263975064,
     0.026438467459607744
    ],
    "prr_wins": 6,
    "prr_losses": 3,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.49609375
   },
   "hierarchical in-domain": {
    "n": 6,
    "d_auroc": -0.0002250705442530069,
    "auroc_ci": [
     -0.0024505087595006305,
     0.001661124480582188
    ],
    "auroc_wins": 2,
    "auroc_losses": 2,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 0.875,
    "d_prr": 0.0018198955214968262,
    "prr_ci": [
     -0.006598162989129042,
     0.008220366652386266
    ],
    "prr_wins": 3,
    "prr_losses": 2,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.8125
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "d_auroc": 0.0010287432085370875,
    "auroc_ci": [
     -0.0006977205790684616,
     0.0027396215354594687
    ],
    "auroc_wins": 4,
    "auroc_losses": 5,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 0.91015625,
    "d_prr": 0.0014881601878348433,
    "prr_ci": [
     -0.0036100026773602583,
     0.005489143200366485
    ],
    "prr_wins": 4,
    "prr_losses": 5,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.734375
   },
   "\u03c4-bench airline": {
    "n": 6,
    "d_auroc": -0.08901741571585826,
    "auroc_ci": [
     -0.11616090877429597,
     -0.06412594661379287
    ],
    "auroc_wins": 2,
    "auroc_losses": 4,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.15625,
    "d_prr": -0.37595833935678885,
    "prr_ci": [
     -0.48062932718536083,
     -0.2793685600234158
    ],
    "prr_wins": 2,
    "prr_losses": 4,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.15625
   },
   "\u03c4-bench retail": {
    "n": 6,
    "d_auroc": -0.19336826646837132,
    "auroc_ci": [
     -0.23773028032321095,
     -0.14617686241130895
    ],
    "auroc_wins": 0,
    "auroc_losses": 3,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.25,
    "d_prr": -0.8456374993400013,
    "prr_ci": [
     -1.0446330650453168,
     -0.636790415692378
    ],
    "prr_wins": 0,
    "prr_losses": 3,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.25
   }
  },
  "learned+probe - learned+none": {
   "label": "receiver text",
   "sequential in-domain": {
    "n": 10,
    "d_auroc": 0.07306687696510064,
    "auroc_ci": [
     0.04970082420132823,
     0.09645768468960035
    ],
    "auroc_wins": 9,
    "auroc_losses": 1,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.00390625,
    "d_prr": 0.10080982496437955,
    "prr_ci": [
     0.04128691036937245,
     0.16198646899113783
    ],
    "prr_wins": 8,
    "prr_losses": 2,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.048828125
   },
   "hierarchical in-domain": {
    "n": 6,
    "d_auroc": 0.1143208166403516,
    "auroc_ci": [
     0.08670540802604416,
     0.1399484270215381
    ],
    "auroc_wins": 6,
    "auroc_losses": 0,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.03125,
    "d_prr": 0.2155167605646794,
    "prr_ci": [
     0.14809945169213762,
     0.2820734408726551
    ],
    "prr_wins": 6,
    "prr_losses": 0,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.03125
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "d_auroc": 0.0032361130862636664,
    "auroc_ci": [
     -0.010143598671384148,
     0.01791893060121256
    ],
    "auroc_wins": 6,
    "auroc_losses": 3,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 0.5703125,
    "d_prr": -0.007973980025733327,
    "prr_ci": [
     -0.041523862223814684,
     0.02619458501315633
    ],
    "prr_wins": 5,
    "prr_losses": 4,
    "prr_excl0": false,
    "prr_wilcoxon_p": 1.0
   },
   "\u03c4-bench airline": {
    "n": 6,
    "d_auroc": -0.03830584792270115,
    "auroc_ci": [
     -0.07032130532533537,
     -0.004573019479578699
    ],
    "auroc_wins": 1,
    "auroc_losses": 5,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.4375,
    "d_prr": -0.1573857998644975,
    "prr_ci": [
     -0.2603889872494698,
     -0.03958739355751423
    ],
    "prr_wins": 2,
    "prr_losses": 4,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.5625
   },
   "\u03c4-bench retail": {
    "n": 6,
    "d_auroc": -0.08108408092848605,
    "auroc_ci": [
     -0.14518142941094808,
     -0.013748556190756989
    ],
    "auroc_wins": 0,
    "auroc_losses": 6,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.03125,
    "d_prr": -0.30164884718323,
    "prr_ci": [
     -0.5725410413763024,
     -0.03744653701199713
    ],
    "prr_wins": 1,
    "prr_losses": 5,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.0625
   }
  },
  "learned+parent_single - learned+probe": {
   "label": "parent interaction (no parent state)",
   "sequential in-domain": {
    "n": 10,
    "d_auroc": 0.006774345576054086,
    "auroc_ci": [
     -0.004670997619601308,
     0.017878105723199957
    ],
    "auroc_wins": 7,
    "auroc_losses": 3,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 0.625,
    "d_prr": 0.014946114055126197,
    "prr_ci": [
     -0.01946027164543865,
     0.04681230282434928
    ],
    "prr_wins": 7,
    "prr_losses": 3,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.322265625
   },
   "hierarchical in-domain": {
    "n": 6,
    "d_auroc": 0.004537134791950744,
    "auroc_ci": [
     -0.008008370581250942,
     0.01796075490287453
    ],
    "auroc_wins": 3,
    "auroc_losses": 3,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 1.0,
    "d_prr": -0.010664575196064138,
    "prr_ci": [
     -0.044667695420828234,
     0.025802332347031054
    ],
    "prr_wins": 2,
    "prr_losses": 4,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.6875
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "d_auroc": 0.010799226556954922,
    "auroc_ci": [
     0.0020243786486153327,
     0.019797749904397626
    ],
    "auroc_wins": 5,
    "auroc_losses": 4,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.30078125,
    "d_prr": 0.02355295869924113,
    "prr_ci": [
     -0.0011266059286380997,
     0.048997737848820715
    ],
    "prr_wins": 5,
    "prr_losses": 4,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.42578125
   },
   "\u03c4-bench airline": {
    "n": 6,
    "d_auroc": 0.07382477103709163,
    "auroc_ci": [
     0.04964699183354204,
     0.09811821842032308
    ],
    "auroc_wins": 6,
    "auroc_losses": 0,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.03125,
    "d_prr": 0.2509376347917989,
    "prr_ci": [
     0.1627427411079137,
     0.335984457172438
    ],
    "prr_wins": 6,
    "prr_losses": 0,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.03125
   },
   "\u03c4-bench retail": {
    "n": 6,
    "d_auroc": 0.12750698048457484,
    "auroc_ci": [
     0.08010355069018935,
     0.1745198206694494
    ],
    "auroc_wins": 5,
    "auroc_losses": 1,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.0625,
    "d_prr": 0.4935491558799212,
    "prr_ci": [
     0.27909390588687794,
     0.7088474774222623
    ],
    "prr_wins": 5,
    "prr_losses": 1,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.09375
   }
  },
  "learned+ie - learned+parent_single": {
   "label": "parent-state conditioning",
   "sequential in-domain": {
    "n": 10,
    "d_auroc": 0.019442704848641235,
    "auroc_ci": [
     0.012073725679633935,
     0.02804187712938062
    ],
    "auroc_wins": 9,
    "auroc_losses": 1,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.00390625,
    "d_prr": 0.02735192960446282,
    "prr_ci": [
     0.006156770225187664,
     0.04932552670844881
    ],
    "prr_wins": 9,
    "prr_losses": 1,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.009765625
   },
   "hierarchical in-domain": {
    "n": 6,
    "d_auroc": -0.008950799251401631,
    "auroc_ci": [
     -0.016634512701560335,
     -0.001157213646054349
    ],
    "auroc_wins": 3,
    "auroc_losses": 3,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.84375,
    "d_prr": -0.034832334317621054,
    "prr_ci": [
     -0.05875731008215734,
     -0.011545335904588375
    ],
    "prr_wins": 3,
    "prr_losses": 3,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.84375
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "d_auroc": 0.016170166574300284,
    "auroc_ci": [
     0.011029271493628387,
     0.021328229342918233
    ],
    "auroc_wins": 8,
    "auroc_losses": 1,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.01171875,
    "d_prr": 0.025750294489857228,
    "prr_ci": [
     0.012353031840643685,
     0.039511136645661186
    ],
    "prr_wins": 7,
    "prr_losses": 2,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.07421875
   },
   "\u03c4-bench airline": {
    "n": 6,
    "d_auroc": 0.021485658938619246,
    "auroc_ci": [
     0.008075132355733447,
     0.03574202719367603
    ],
    "auroc_wins": 4,
    "auroc_losses": 2,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.3125,
    "d_prr": 0.07860533061980439,
    "prr_ci": [
     0.03030497669357549,
     0.13117678709859407
    ],
    "prr_wins": 3,
    "prr_losses": 3,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.84375
   },
   "\u03c4-bench retail": {
    "n": 6,
    "d_auroc": 0.027028133309252234,
    "auroc_ci": [
     0.00839177579737494,
     0.045213675080373904
    ],
    "auroc_wins": 6,
    "auroc_losses": 0,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.03125,
    "d_prr": 0.13610084057865698,
    "prr_ci": [
     0.054563552652011564,
     0.22513030298920456
    ],
    "prr_wins": 5,
    "prr_losses": 1,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.0625
   }
  },
  "learned+ie - learned+probe": {
   "label": "interaction term with parent state (6a)",
   "sequential in-domain": {
    "n": 10,
    "d_auroc": 0.02621705042469532,
    "auroc_ci": [
     0.014227413518693322,
     0.03876654369860175
    ],
    "auroc_wins": 9,
    "auroc_losses": 1,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.005859375,
    "d_prr": 0.042298043659589016,
    "prr_ci": [
     0.011159286558577335,
     0.07598291215615056
    ],
    "prr_wins": 8,
    "prr_losses": 2,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.02734375
   },
   "hierarchical in-domain": {
    "n": 6,
    "d_auroc": -0.004413664459450887,
    "auroc_ci": [
     -0.018515469575305393,
     0.011167402552955554
    ],
    "auroc_wins": 2,
    "auroc_losses": 4,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 0.6875,
    "d_prr": -0.04549690951368519,
    "prr_ci": [
     -0.08338906181522714,
     -0.007536644284006622
    ],
    "prr_wins": 1,
    "prr_losses": 5,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.21875
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "d_auroc": 0.026969393131255206,
    "auroc_ci": [
     0.017942506575751777,
     0.03649112329182798
    ],
    "auroc_wins": 7,
    "auroc_losses": 2,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.0390625,
    "d_prr": 0.04930325318909836,
    "prr_ci": [
     0.024494719617746092,
     0.07404695815647366
    ],
    "prr_wins": 7,
    "prr_losses": 2,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.09765625
   },
   "\u03c4-bench airline": {
    "n": 6,
    "d_auroc": 0.09531042997571088,
    "auroc_ci": [
     0.0680725711868281,
     0.12202320539694966
    ],
    "auroc_wins": 6,
    "auroc_losses": 0,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.03125,
    "d_prr": 0.32954296541160333,
    "prr_ci": [
     0.23181205316533346,
     0.4221732927459742
    ],
    "prr_wins": 6,
    "prr_losses": 0,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.03125
   },
   "\u03c4-bench retail": {
    "n": 6,
    "d_auroc": 0.15453511379382703,
    "auroc_ci": [
     0.1096446158325004,
     0.20248775659041912
    ],
    "auroc_wins": 5,
    "auroc_losses": 1,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.0625,
    "d_prr": 0.6296499964585781,
    "prr_ci": [
     0.4113649362951058,
     0.8378209015391039
    ],
    "prr_wins": 5,
    "prr_losses": 1,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.09375
   }
  },
  "learned+ie - propuq": {
   "label": "IE vs PropUQ",
   "sequential in-domain": {
    "n": 10,
    "d_auroc": 0.05047657377147637,
    "auroc_ci": [
     0.027193130557342682,
     0.07421736186463182
    ],
    "auroc_wins": 8,
    "auroc_losses": 2,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.013671875,
    "d_prr": 0.07643646010610022,
    "prr_ci": [
     0.017251767313799765,
     0.14068101088240506
    ],
    "prr_wins": 9,
    "prr_losses": 1,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.00390625
   },
   "hierarchical in-domain": {
    "n": 6,
    "d_auroc": 0.08254600950208828,
    "auroc_ci": [
     0.05910540497380026,
     0.10712338042190914
    ],
    "auroc_wins": 5,
    "auroc_losses": 1,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.0625,
    "d_prr": 0.13592996715447755,
    "prr_ci": [
     0.07361261691146427,
     0.20130879904363233
    ],
    "prr_wins": 5,
    "prr_losses": 1,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.0625
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "d_auroc": 0.0004830025045597313,
    "auroc_ci": [
     -0.014601437964611299,
     0.014883402379923506
    ],
    "auroc_wins": 4,
    "auroc_losses": 5,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 1.0,
    "d_prr": -0.02009248580721741,
    "prr_ci": [
     -0.0613330379758214,
     0.01933103635581802
    ],
    "prr_wins": 4,
    "prr_losses": 5,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.5703125
   },
   "\u03c4-bench airline": {
    "n": 6,
    "d_auroc": -0.06521036674968447,
    "auroc_ci": [
     -0.09597103214326548,
     -0.03209878395203588
    ],
    "auroc_wins": 1,
    "auroc_losses": 5,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.4375,
    "d_prr": -0.21747378556635702,
    "prr_ci": [
     -0.31496285214522995,
     -0.10954102247748045
    ],
    "prr_wins": 1,
    "prr_losses": 5,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.21875
   },
   "\u03c4-bench retail": {
    "n": 6,
    "d_auroc": -0.1482914946276451,
    "auroc_ci": [
     -0.20474898372840186,
     -0.09084496395945865
    ],
    "auroc_wins": 1,
    "auroc_losses": 5,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.15625,
    "d_prr": -0.6836019727978915,
    "prr_ci": [
     -0.897148368928633,
     -0.4697450868490405
    ],
    "prr_wins": 1,
    "prr_losses": 5,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.09375
   }
  },
  "probe_all+ie - learned+ie": {
   "label": "adding receiver text to IE",
   "sequential in-domain": {
    "n": 10,
    "d_auroc": -0.0018905729315375265,
    "auroc_ci": [
     -0.008910894074163742,
     0.004923750430477561
    ],
    "auroc_wins": 5,
    "auroc_losses": 5,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 0.921875,
    "d_prr": -0.006070341629470917,
    "prr_ci": [
     -0.032065974843773416,
     0.01747081514195117
    ],
    "prr_wins": 5,
    "prr_losses": 5,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.921875
   },
   "hierarchical in-domain": {
    "n": 6,
    "d_auroc": 0.005450241495193649,
    "auroc_ci": [
     -0.0018041799284463033,
     0.01284032132604121
    ],
    "auroc_wins": 4,
    "auroc_losses": 2,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 0.21875,
    "d_prr": 0.015030501035152943,
    "prr_ci": [
     -0.00826165680845056,
     0.03773048878994435
    ],
    "prr_wins": 5,
    "prr_losses": 1,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.15625
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "d_auroc": -0.009613176099650666,
    "auroc_ci": [
     -0.015117042195406692,
     -0.0046811522545382135
    ],
    "auroc_wins": 1,
    "auroc_losses": 8,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.01171875,
    "d_prr": -0.02404214183566705,
    "prr_ci": [
     -0.040956936916052906,
     -0.00876012259555554
    ],
    "prr_wins": 1,
    "prr_losses": 8,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.02734375
   },
   "\u03c4-bench airline": {
    "n": 6,
    "d_auroc": -0.03820165729559227,
    "auroc_ci": [
     -0.05070806333424407,
     -0.025447873026006602
    ],
    "auroc_wins": 0,
    "auroc_losses": 6,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.03125,
    "d_prr": -0.12100596425647146,
    "prr_ci": [
     -0.16760919414010897,
     -0.0750905855182018
    ],
    "prr_wins": 0,
    "prr_losses": 6,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.03125
   },
   "\u03c4-bench retail": {
    "n": 6,
    "d_auroc": -0.03341576134503931,
    "auroc_ci": [
     -0.05686114554541084,
     -0.01205459187716896
    ],
    "auroc_wins": 3,
    "auroc_losses": 3,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.4375,
    "d_prr": -0.12767514124733145,
    "prr_ci": [
     -0.23044855032802042,
     -0.021831554229920783
    ],
    "prr_wins": 3,
    "prr_losses": 3,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.5625
   }
  },
  "ie+anchor - learned+ie": {
   "label": "anchored (teacher-forced) auxiliary loss",
   "sequential in-domain": {
    "n": 10,
    "d_auroc": 0.003119114434830761,
    "auroc_ci": [
     -0.0037340481143962683,
     0.010645895514323902
    ],
    "auroc_wins": 6,
    "auroc_losses": 4,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 0.375,
    "d_prr": 0.011553032291935255,
    "prr_ci": [
     -0.013731097607057445,
     0.03664256242640746
    ],
    "prr_wins": 6,
    "prr_losses": 4,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.375
   },
   "hierarchical in-domain": {
    "n": 6,
    "d_auroc": 0.001935375327004533,
    "auroc_ci": [
     -0.0036540956965055633,
     0.00669310090461209
    ],
    "auroc_wins": 4,
    "auroc_losses": 2,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 0.5625,
    "d_prr": 3.552289067654026e-05,
    "prr_ci": [
     -0.015488546042049902,
     0.01493368578853652
    ],
    "prr_wins": 4,
    "prr_losses": 2,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.84375
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "d_auroc": -0.0004061819445186478,
    "auroc_ci": [
     -0.006312224878098465,
     0.004820502227967971
    ],
    "auroc_wins": 4,
    "auroc_losses": 5,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 0.91015625,
    "d_prr": -0.005073802269498587,
    "prr_ci": [
     -0.020543313428775533,
     0.010090901458566304
    ],
    "prr_wins": 3,
    "prr_losses": 6,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.5703125
   },
   "\u03c4-bench airline": {
    "n": 6,
    "d_auroc": -0.009081254432797189,
    "auroc_ci": [
     -0.024858003769378304,
     0.005935256557988527
    ],
    "auroc_wins": 3,
    "auroc_losses": 3,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 0.84375,
    "d_prr": -0.019016546499321232,
    "prr_ci": [
     -0.07088643732831189,
     0.03131862192009197
    ],
    "prr_wins": 2,
    "prr_losses": 4,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.6875
   },
   "\u03c4-bench retail": {
    "n": 6,
    "d_auroc": 0.06357258244705835,
    "auroc_ci": [
     0.03660988890879394,
     0.08988949389507664
    ],
    "auroc_wins": 2,
    "auroc_losses": 4,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 1.0,
    "d_prr": 0.41384141210457964,
    "prr_ci": [
     0.26855902025983597,
     0.5524794498169701
    ],
    "prr_wins": 4,
    "prr_losses": 2,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.15625
   }
  },
  "ie+teacher - learned+ie": {
   "label": "teacher-state training",
   "sequential in-domain": {
    "n": 10,
    "d_auroc": -0.020450688857384002,
    "auroc_ci": [
     -0.03784933712498531,
     -0.0020324629614497133
    ],
    "auroc_wins": 2,
    "auroc_losses": 8,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.02734375,
    "d_prr": -0.032385222610093606,
    "prr_ci": [
     -0.08857927734989567,
     0.02340497057030671
    ],
    "prr_wins": 3,
    "prr_losses": 7,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.083984375
   },
   "hierarchical in-domain": {
    "n": 6,
    "d_auroc": -0.011122356006158194,
    "auroc_ci": [
     -0.024168921203328638,
     0.001774988676270104
    ],
    "auroc_wins": 2,
    "auroc_losses": 4,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 0.6875,
    "d_prr": -0.0244569164497556,
    "prr_ci": [
     -0.05800335420740259,
     0.010795687447017702
    ],
    "prr_wins": 2,
    "prr_losses": 4,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.5625
   },
   "transfer (excl. \u03c4-bench)": {
    "n": 9,
    "d_auroc": -0.01196691649074233,
    "auroc_ci": [
     -0.023002122860713438,
     -0.0002951648965346518
    ],
    "auroc_wins": 5,
    "auroc_losses": 4,
    "auroc_excl0": true,
    "auroc_wilcoxon_p": 0.734375,
    "d_prr": -0.031142314661457775,
    "prr_ci": [
     -0.06290458997870793,
     -0.0012893551753208673
    ],
    "prr_wins": 4,
    "prr_losses": 5,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.42578125
   },
   "\u03c4-bench airline": {
    "n": 6,
    "d_auroc": -0.02146006544471732,
    "auroc_ci": [
     -0.047178727459534435,
     0.00232866401922741
    ],
    "auroc_wins": 4,
    "auroc_losses": 2,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 1.0,
    "d_prr": -0.07772967305735512,
    "prr_ci": [
     -0.1645608364028392,
     0.007027327432153325
    ],
    "prr_wins": 2,
    "prr_losses": 4,
    "prr_excl0": false,
    "prr_wilcoxon_p": 0.5625
   },
   "\u03c4-bench retail": {
    "n": 6,
    "d_auroc": 0.043132854975262,
    "auroc_ci": [
     -0.013200212996535688,
     0.09479216370172075
    ],
    "auroc_wins": 3,
    "auroc_losses": 3,
    "auroc_excl0": false,
    "auroc_wilcoxon_p": 1.0,
    "d_prr": 0.30303827785809295,
    "prr_ci": [
     0.05074444488683821,
     0.5461800401468873
    ],
    "prr_wins": 4,
    "prr_losses": 2,
    "prr_excl0": true,
    "prr_wilcoxon_p": 0.3125
   }
  }
 },
 "per_setting": {
  "hierarchical/gsm8k/0.6B/in_domain/gsm8k": {
   "propuq": [
    0.512667411913924,
    0.045414685720837504
   ],
   "raw+none": [
    0.5011017477481351,
    0.004266824866410601
   ],
   "learned+none": [
    0.5013865898488724,
    0.005347147036046483
   ],
   "learned+probe": [
    0.554250775702073,
    0.14801538773782327
   ],
   "learned+parent_single": [
    0.5503812226354522,
    0.13571889955374372
   ],
   "learned+ie": [
    0.5522013457445665,
    0.14342045149378915
   ],
   "probe_all+ie": [
    0.5566477488516742,
    0.1441369473356483
   ],
   "ie+teacher": [
    0.5506463586789059,
    0.12736525134609275
   ],
   "ie+anchor": [
    0.5531920229880115,
    0.15187183590311654
   ],
   "raw+ie": [
    0.5281796619157154,
    0.05084225356353208
   ],
   "raw+probe": [
    0.510469290796913,
    0.01044159095641825
   ],
   "learned+ie [oracle]": [
    0.5675004120357432,
    0.1720119252810429
   ],
   "ie+teacher [oracle]": [
    0.635925217304068,
    0.43036951835565684
   ],
   "ie+anchor [oracle]": [
    0.6393863175469899,
    0.4364859932910771
   ]
  },
  "hierarchical/gsm8k/0.6B/transferred/medqa": {
   "propuq": [
    0.512667411913924,
    0.045414685720837504
   ],
   "raw+none": [
    0.5011017477481351,
    0.004266824866410601
   ],
   "learned+none": [
    0.5006583614592515,
    0.002604867009060897
   ],
   "learned+probe": [
    0.5078403236092898,
    0.011690735606806958
   ],
   "learned+parent_single": [
    0.4908545979606022,
    -0.007509117202015449
   ],
   "learned+ie": [
    0.5044150525614292,
    -0.019044860892185937
   ],
   "probe_all+ie": [
    0.4939744251205653,
    -0.020742581414769548
   ],
   "ie+teacher": [
    0.5096577595287745,
    -0.01204401337397748
   ],
   "ie+anchor": [
    0.5045771796690816,
    -0.010902475566754137
   ],
   "raw+ie": [
    0.5066534815228841,
    -0.023805030261737293
   ],
   "raw+probe": [
    0.5111876661578921,
    0.012607484758352544
   ],
   "learned+ie [oracle]": [
    0.4832928463429141,
    -0.0004716774894087024
   ],
   "ie+teacher [oracle]": [
    0.5861898159095958,
    0.3818682995204658
   ],
   "ie+anchor [oracle]": [
    0.5843562568523335,
    0.38361953329794535
   ]
  },
  "hierarchical/gsm8k/1.7B/in_domain/gsm8k": {
   "propuq": [
    0.4847402199552737,
    -0.07437794690333523
   ],
   "raw+none": [
    0.4949453175259627,
    -0.025001670001118415
   ],
   "learned+none": [
    0.49907330821309315,
    -0.005996370456128737
   ],
   "learned+probe": [
    0.5471464019851117,
    0.024784124916943002
   ],
   "learned+parent_single": [
    0.5312279814967987,
    -0.02591983553780382
   ],
   "learned+ie": [
    0.5308999377099736,
    -0.04156304127383053
   ],
   "probe_all+ie": [
    0.5385228073400116,
    -0.02209767640889741
   ],
   "ie+teacher": [
    0.5476263415331516,
    -0.011780247307164003
   ],
   "ie+anchor": [
    0.53560232413279,
    -0.0375850155612849
   ],
   "raw+ie": [
    0.4751197296000164,
    -0.08705890847345837
   ],
   "raw+probe": [
    0.4309244452613628,
    -0.31044184921796986
   ],
   "learned+ie [oracle]": [
    0.512140172982467,
    -0.08903383789489899
   ],
   "ie+teacher [oracle]": [
    0.570655781229258,
    0.07394629054646369
   ],
   "ie+anchor [oracle]": [
    0.5663771712158808,
    0.06174573235370345
   ]
  },
  "hierarchical/gsm8k/1.7B/transferred/medqa": {
   "propuq": [
    0.4847402199552737,
    -0.07437794690333523
   ],
   "raw+none": [
    0.4949453175259627,
    -0.025001670001118415
   ],
   "learned+none": [
    0.49907330821309315,
    -0.005996370456128737
   ],
   "learned+probe": [
    0.4515975860061882,
    -0.13971479118554098
   ],
   "learned+parent_single": [
    0.4948023568095253,
    -0.005486821465633805
   ],
   "learned+ie": [
    0.4909832633846971,
    -0.02168527636771379
   ],
   "probe_all+ie": [
    0.47192608930960184,
    -0.08775231433363563
   ],
   "ie+teacher": [
    0.468436316106567,
    -0.12992033296579905
   ],
   "ie+anchor": [
    0.4816857110763921,
    -0.0770784360683663
   ],
   "raw+ie": [
    0.4767612249691103,
    -0.032012328923824024
   ],
   "raw+probe": [
    0.48567074104708513,
    -0.01934242282966728
   ],
   "learned+ie [oracle]": [
    0.48887203994730877,
    -0.013014437060599238
   ],
   "ie+teacher [oracle]": [
    0.5280943336498892,
    0.06415982571210423
   ],
   "ie+anchor [oracle]": [
    0.5105612229268144,
    0.06142591522599685
   ]
  },
  "hierarchical/gsm8k/4B/in_domain/gsm8k": {
   "propuq": [
    0.5197296452570714,
    0.09844369532682441
   ],
   "raw+none": [
    0.4907876230661041,
    0.02309361198787458
   ],
   "learned+none": [
    0.49014689795280514,
    0.023093611987874584
   ],
   "learned+probe": [
    0.8400088555503465,
    0.6321469725855892
   ],
   "learned+parent_single": [
    0.8122232640516748,
    0.552979424304703
   ],
   "learned+ie": [
    0.8113552898890452,
    0.5504380183182843
   ],
   "probe_all+ie": [
    0.8317914257436058,
    0.5989041168271036
   ],
   "ie+teacher": [
    0.7400257852789499,
    0.40494379668408137
   ],
   "ie+anchor": [
    0.8213978746679169,
    0.5765550747633958
   ],
   "raw+ie": [
    0.7956412460280252,
    0.5166296435389927
   ],
   "raw+probe": [
    0.8179012345679012,
    0.5803500141080915
   ],
   "learned+ie [oracle]": [
    0.6343582330572485,
    0.22714868420326503
   ],
   "ie+teacher [oracle]": [
    0.9037297494400166,
    0.7573904944345681
   ],
   "ie+anchor [oracle]": [
    0.9251653904255873,
    0.8099793853302416
   ]
  },
  "hierarchical/gsm8k/4B/transferred/medqa": {
   "propuq": [
    0.5197296452570714,
    0.09844369532682441
   ],
   "raw+none": [
    0.4907876230661041,
    0.02309361198787458
   ],
   "learned+none": [
    0.48998280981403336,
    0.022757355686759833
   ],
   "learned+probe": [
    0.537244100640725,
    0.09312381281173983
   ],
   "learned+parent_single": [
    0.5719383236964108,
    0.15137358793137576
   ],
   "learned+ie": [
    0.5765393030160962,
    0.15405075534122506
   ],
   "probe_all+ie": [
    0.5659998958170548,
    0.1348338291226262
   ],
   "ie+teacher": [
    0.6396871907068813,
    0.2464957049370783
   ],
   "ie+anchor": [
    0.5902159191540345,
    0.17017520658499996
   ],
   "raw+ie": [
    0.5362530603740168,
    0.13164167653699613
   ],
   "raw+probe": [
    0.5059644736156691,
    0.05054471554515252
   ],
   "learned+ie [oracle]": [
    0.725333385424806,
    0.4759374766227149
   ],
   "ie+teacher [oracle]": [
    0.8354026670833985,
    0.6319872812255647
   ],
   "ie+anchor [oracle]": [
    0.7930158358076783,
    0.5588380660057163
   ]
  },
  "hierarchical/medqa/0.6B/in_domain/medqa": {
   "propuq": [
    0.39808212441603147,
    -0.2804467991661919
   ],
   "raw+none": [
    0.4141054011966232,
    -0.25348991014782557
   ],
   "learned+none": [
    0.40898287025653635,
    -0.26265615873347015
   ],
   "learned+probe": [
    0.5564024806709833,
    0.13081532534195683
   ],
   "learned+parent_single": [
    0.5571401251263558,
    0.14504890633321188
   ],
   "learned+ie": [
    0.4968445209409065,
    -0.06673939374297443
   ],
   "probe_all+ie": [
    0.502691036253859,
    -0.036009713328852964
   ],
   "ie+teacher": [
    0.4843045651995738,
    -0.1026412448442916
   ],
   "ie+anchor": [
    0.4936480616342922,
    -0.08776923615265986
   ],
   "raw+ie": [
    0.42813430593120777,
    -0.24649102791469382
   ],
   "raw+probe": [
    0.43195912903313943,
    -0.2565561972120373
   ],
   "learned+ie [oracle]": [
    0.392904953145917,
    -0.38341324190457127
   ],
   "ie+teacher [oracle]": [
    0.9388028303690955,
    0.9512185151901154
   ],
   "ie+anchor [oracle]": [
    0.9407698822500888,
    0.9549009884194417
   ]
  },
  "hierarchical/medqa/1.7B/in_domain/medqa": {
   "propuq": [
    0.5651589789520824,
    0.09323967171838302
   ],
   "raw+none": [
    0.5038961038961038,
    0.009887917945879515
   ],
   "learned+none": [
    0.5038961038961038,
    0.009887917945879515
   ],
   "learned+probe": [
    0.5507836990595611,
    0.06780779297007387
   ],
   "learned+parent_single": [
    0.5591431556948798,
    0.06100067459060332
   ],
   "learned+ie": [
    0.5631437527989253,
    0.06646402580736517
   ],
   "probe_all+ie": [
    0.5623824451410658,
    0.06889886107262681
   ],
   "ie+teacher": [
    0.5819674578295267,
    0.12009953800308715
   ],
   "ie+anchor": [
    0.5686371100164204,
    0.06694551773020745
   ],
   "raw+ie": [
    0.5155545603821466,
    0.019793183693616555
   ],
   "raw+probe": [
    0.5178981937602627,
    0.024520241272528904
   ],
   "learned+ie [oracle]": [
    0.49658157934020003,
    -0.0394160336275965
   ],
   "ie+teacher [oracle]": [
    0.9485893416927899,
    0.9339200466367344
   ],
   "ie+anchor [oracle]": [
    0.9460665771010599,
    0.9273370915707257
   ]
  },
  "hierarchical/medqa/4B/in_domain/medqa": {
   "propuq": [
    0.6954274976511118,
    0.29907594064425286
   ],
   "raw+none": [
    0.6081532519052093,
    0.20713379618146893
   ],
   "learned+none": [
    0.6081532519052093,
    0.2071337961814689
   ],
   "learned+probe": [
    0.6489717089466541,
    0.2663409037973608
   ],
   "learned+parent_single": [
    0.714670981661273,
    0.337094986928904
   ],
   "learned+ie": [
    0.7166370880746076,
    0.34490898966500216
   ],
   "probe_all+ie": [
    0.71174792079897,
    0.3332795209809251
   ],
   "ie+teacher": [
    0.6997772906009674,
    0.3122004576872966
   ],
   "ie+anchor": [
    0.7102167936806207,
    0.32712401092892
   ],
   "raw+ie": [
    0.7168458781362007,
    0.33586803102469176
   ],
   "raw+probe": [
    0.6355917458328983,
    0.2389415621236811
   ],
   "learned+ie [oracle]": [
    0.5737028917423531,
    -0.01105884984580141
   ],
   "ie+teacher [oracle]": [
    0.9142394822006473,
    0.8033360497455465
   ],
   "ie+anchor [oracle]": [
    0.9150572432752201,
    0.8142462992896792
   ]
  },
  "sequential/gsm8k/0.6B/in_domain/gsm8k": {
   "propuq": [
    0.6222542889209556,
    0.24688864885181055
   ],
   "raw+none": [
    0.5511463844797179,
    0.10705027873033549
   ],
   "learned+none": [
    0.5464165464165465,
    0.09735264415646572
   ],
   "learned+probe": [
    0.6455560900005345,
    0.21733640602574603
   ],
   "learned+parent_single": [
    0.6597723264389931,
    0.25002326788083745
   ],
   "learned+ie": [
    0.666853722409278,
    0.26892785524904966
   ],
   "probe_all+ie": [
    0.6642616642616642,
    0.26218095618330445
   ],
   "ie+teacher": [
    0.6784779007001229,
    0.31485158794247464
   ],
   "ie+anchor": [
    0.6757789535567312,
    0.30408386630522216
   ],
   "raw+ie": [
    0.6320613542835765,
    0.24701213595570212
   ],
   "raw+probe": [
    0.6162952274063386,
    0.1762844108021421
   ],
   "learned+ie [oracle]": [
    0.7861151194484527,
    0.4458511685039342
   ],
   "ie+teacher [oracle]": [
    0.7990486879375768,
    0.4733618025613475
   ],
   "ie+anchor [oracle]": [
    0.7976591309924643,
    0.47241793750671873
   ]
  },
  "sequential/gsm8k/0.6B/transferred/medqa": {
   "propuq": [
    0.6222542889209556,
    0.24688864885181055
   ],
   "raw+none": [
    0.5511463844797179,
    0.10705027873033549
   ],
   "learned+none": [
    0.5487814654481321,
    0.10219540023237912
   ],
   "learned+probe": [
    0.5511463844797179,
    0.08050658692098729
   ],
   "learned+parent_single": [
    0.5271230826786383,
    0.021159867566422963
   ],
   "learned+ie": [
    0.5392015392015392,
    0.05737408463304807
   ],
   "probe_all+ie": [
    0.523595745817968,
    0.015288708137431703
   ],
   "ie+teacher": [
    0.4500828389717279,
    -0.08542515547230288
   ],
   "ie+anchor": [
    0.5376249265138154,
    0.05617315504660092
   ],
   "raw+ie": [
    0.5490887713109935,
    0.11453398049307546
   ],
   "raw+probe": [
    0.6112447223558335,
    0.1977818565199582
   ],
   "learned+ie [oracle]": [
    0.3826626048848271,
    -0.15358362910550857
   ],
   "ie+teacher [oracle]": [
    0.764630431297098,
    0.42934491962936244
   ],
   "ie+anchor [oracle]": [
    0.7643632088076533,
    0.41779243078488487
   ]
  },
  "sequential/gsm8k/1.7B/in_domain/gsm8k": {
   "propuq": [
    0.590860966918707,
    0.18205754286620018
   ],
   "raw+none": [
    0.5234144761272685,
    0.04723050052363318
   ],
   "learned+none": [
    0.5228377065111759,
    0.04606739910947968
   ],
   "learned+probe": [
    0.7109831156620604,
    0.38985554578886306
   ],
   "learned+parent_single": [
    0.6899244405466406,
    0.3298864703344953
   ],
   "learned+ie": [
    0.7182783295277074,
    0.3729563247230376
   ],
   "probe_all+ie": [
    0.7246293794327642,
    0.3872257195739746
   ],
   "ie+teacher": [
    0.6908277829133976,
    0.3340642368953062
   ],
   "ie+anchor": [
    0.7170484144102861,
    0.39051916914361656
   ],
   "raw+ie": [
    0.7064268990600499,
    0.34326684668187685
   ],
   "raw+probe": [
    0.6901562018535637,
    0.3557569137164636
   ],
   "learned+ie [oracle]": [
    0.9263657456788369,
    0.8281365757733384
   ],
   "ie+teacher [oracle]": [
    0.9409061340370449,
    0.8607439390627446
   ],
   "ie+anchor [oracle]": [
    0.9380170186541514,
    0.8534763890724827
   ]
  },
  "sequential/gsm8k/1.7B/transferred/medqa": {
   "propuq": [
    0.590860966918707,
    0.18205754286620018
   ],
   "raw+none": [
    0.5234144761272685,
    0.04723050052363318
   ],
   "learned+none": [
    0.5229799236767878,
    0.04635656074238114
   ],
   "learned+probe": [
    0.5426796347652495,
    0.08217233507299233
   ],
   "learned+parent_single": [
    0.5636856368563685,
    0.12082482381209521
   ],
   "learned+ie": [
    0.6130323596724793,
    0.21115626232566845
   ],
   "probe_all+ie": [
    0.6093768517860106,
    0.20096214724826808
   ],
   "ie+teacher": [
    0.5577204168543143,
    0.1447304998470193
   ],
   "ie+anchor": [
    0.5947100481694808,
    0.1940020306636745
   ],
   "raw+ie": [
    0.5803961538157655,
    0.13506307253470873
   ],
   "raw+probe": [
    0.526838222706814,
    0.03489247963047712
   ],
   "learned+ie [oracle]": [
    0.9386569958994051,
    0.8539807573440577
   ],
   "ie+teacher [oracle]": [
    0.94091403499069,
    0.8612297336619581
   ],
   "ie+anchor [oracle]": [
    0.9403003942575868,
    0.8601170022105996
   ]
  },
  "sequential/gsm8k/4B/in_domain/gsm8k": {
   "propuq": [
    0.5701470234798691,
    0.15482102339180284
   ],
   "raw+none": [
    0.5188037492554781,
    0.05356425468718743
   ],
   "learned+none": [
    0.5255671428123595,
    0.0501550692017134
   ],
   "learned+probe": [
    0.7196731418301132,
    0.37712603718432
   ],
   "learned+parent_single": [
    0.7297063361860276,
    0.37388334883368907
   ],
   "learned+ie": [
    0.7424929553426193,
    0.40367808824165613
   ],
   "probe_all+ie": [
    0.7537487330066145,
    0.4312538477356873
   ],
   "ie+teacher": [
    0.7051832655861956,
    0.3367236815440499
   ],
   "ie+anchor": [
    0.7376775096918463,
    0.39674598925568033
   ],
   "raw+ie": [
    0.710946126222148,
    0.3389241917923536
   ],
   "raw+probe": [
    0.6929156347854558,
    0.3184706998217041
   ],
   "learned+ie [oracle]": [
    0.911479395465644,
    0.799399855960766
   ],
   "ie+teacher [oracle]": [
    0.9237034869747855,
    0.8265876651139079
   ],
   "ie+anchor [oracle]": [
    0.9202273099335764,
    0.8188221548754386
   ]
  },
  "sequential/gsm8k/4B/transferred/medqa": {
   "propuq": [
    0.5701470234798691,
    0.15482102339180284
   ],
   "raw+none": [
    0.5188037492554781,
    0.05356425468718743
   ],
   "learned+none": [
    0.5272233774647593,
    0.05365146240560894
   ],
   "learned+probe": [
    0.5474978839904283,
    0.09870381003999383
   ],
   "learned+parent_single": [
    0.5867964485870628,
    0.1610994904231584
   ],
   "learned+ie": [
    0.6289355165675713,
    0.2287842261585762
   ],
   "probe_all+ie": [
    0.6208041184686709,
    0.2252006693689738
   ],
   "ie+teacher": [
    0.6537442049202883,
    0.2682662741673661
   ],
   "ie+anchor": [
    0.641023765486926,
    0.22726010822631712
   ],
   "raw+ie": [
    0.5650180949295883,
    0.15065125324068054
   ],
   "raw+probe": [
    0.5210033542670248,
    0.06226767523542298
   ],
   "learned+ie [oracle]": [
    0.8978724960553403,
    0.7631078430995487
   ],
   "ie+teacher [oracle]": [
    0.8960891266714733,
    0.7623673997507042
   ],
   "ie+anchor [oracle]": [
    0.891203147368311,
    0.7505453195333942
   ]
  },
  "sequential/medqa/0.6B/in_domain/medqa": {
   "propuq": [
    0.4740740740740741,
    -0.0591302176282674
   ],
   "raw+none": [
    0.49753086419753084,
    -0.005001298551010476
   ],
   "learned+none": [
    0.4983539094650206,
    -0.0021971772507682606
   ],
   "learned+probe": [
    0.522633744855967,
    -0.06866206658957182
   ],
   "learned+parent_single": [
    0.5061728395061729,
    -0.06633756963258972
   ],
   "learned+ie": [
    0.5251028806584362,
    -0.013361188986623288
   ],
   "probe_all+ie": [
    0.497119341563786,
    -0.10418700855940721
   ],
   "ie+teacher": [
    0.5234567901234568,
    0.032974224573308376
   ],
   "ie+anchor": [
    0.5423868312757202,
    0.06722110243673105
   ],
   "raw+ie": [
    0.5440329218106995,
    -0.012182022757329693
   ],
   "raw+probe": [
    0.5193415637860083,
    -0.08604120401361269
   ],
   "learned+ie [oracle]": [
    0.5012345679012346,
    -0.10024438636329129
   ],
   "ie+teacher [oracle]": [
    0.5094650205761316,
    0.08611118411267597
   ],
   "ie+anchor [oracle]": [
    0.5465020576131687,
    0.2263830554212469
   ]
  },
  "sequential/medqa/1.7B/in_domain/medqa": {
   "propuq": [
    0.5901732269181934,
    0.10970153907261054
   ],
   "raw+none": [
    0.5657763468166153,
    0.1045102329252977
   ],
   "learned+none": [
    0.5819653546163613,
    0.16206011643694476
   ],
   "learned+probe": [
    0.6421639760565935,
    0.23754289720613453
   ],
   "learned+parent_single": [
    0.6274109680149947,
    0.18032467826321788
   ],
   "learned+ie": [
    0.6352107140697746,
    0.2088147019483534
   ],
   "probe_all+ie": [
    0.6376443557651611,
    0.22275132470931622
   ],
   "ie+teacher": [
    0.6361478928593023,
    0.22582503658321929
   ],
   "ie+anchor": [
    0.6416802708749018,
    0.23503094013551037
   ],
   "raw+ie": [
    0.5784962815164157,
    0.09355114146487135
   ],
   "raw+probe": [
    0.6003839409879678,
    0.20150521480693584
   ],
   "learned+ie [oracle]": [
    0.5913144688312473,
    0.07523274507705778
   ],
   "ie+teacher [oracle]": [
    0.6056895821996493,
    0.1666992738433372
   ],
   "ie+anchor [oracle]": [
    0.6275470100973456,
    0.22722088091552664
   ]
  },
  "sequential/medqa/4B/in_domain/medqa": {
   "propuq": [
    0.7110874200426439,
    0.30169349996652606
   ],
   "raw+none": [
    0.6036653467357093,
    0.20715235053777079
   ],
   "learned+none": [
    0.6273902595864216,
    0.265530952672514
   ],
   "learned+probe": [
    0.6834365587030833,
    0.3039747334671157
   ],
   "learned+parent_single": [
    0.7303110298845907,
    0.41072713996113647
   ],
   "learned+ie": [
    0.7608555860155007,
    0.40531866084118723
   ],
   "probe_all+ie": [
    0.7615324736859918,
    0.41555261951738814
   ],
   "ie+teacher": [
    0.6803905641858735,
    0.27821401507083804
   ],
   "ie+anchor": [
    0.7499576945205942,
    0.37895600077277347
   ],
   "raw+ie": [
    0.7526483230107964,
    0.3950029650910371
   ],
   "raw+probe": [
    0.6505567401089789,
    0.2440924687028088
   ]
  },
  "sequential/medqa/8B/in_domain/medqa": {
   "propuq": [
    0.76585179526356,
    0.4051271992593645
   ],
   "raw+none": [
    0.5897631779984721,
    0.17678861584679326
   ],
   "learned+none": [
    0.5897631779984721,
    0.17678861584679326
   ],
   "learned+probe": [
    0.6541252864782277,
    0.29965337280658005
   ],
   "learned+parent_single": [
    0.6671547406841526,
    0.3293419338521387
   ],
   "learned+ie": [
    0.7364612511671336,
    0.41223869738904667
   ],
   "probe_all+ie": [
    0.7313895255071726,
    0.4071206865569259
   ],
   "ie+teacher": [
    0.7040786011374246,
    0.35306633574598917
   ],
   "ie+anchor": [
    0.7439733469145233,
    0.39572718446381433
   ],
   "raw+ie": [
    0.7408114761055938,
    0.4110920029195509
   ],
   "raw+probe": [
    0.6540191834309481,
    0.3053193275490807
   ]
  },
  "sequential/taubench-airline/0.6B/transferred/gsm8k": {
   "propuq": [
    0.6570586308548968,
    0.5859490339861835
   ],
   "raw+none": [
    0.5809040288241074,
    0.32219711461415423
   ],
   "learned+none": [
    0.5810132110492412,
    0.3226413591849244
   ],
   "learned+probe": [
    0.5383047639844233,
    0.22447963075026037
   ],
   "learned+parent_single": [
    0.5518069658259636,
    0.26512853780684903
   ],
   "learned+ie": [
    0.5435819048658878,
    0.24533518837225574
   ],
   "probe_all+ie": [
    0.5250573206681952,
    0.12370485724138293
   ],
   "ie+teacher": [
    0.5501328383739127,
    0.30472816169891204
   ],
   "ie+anchor": [
    0.5549004622047531,
    0.3310181209150207
   ],
   "raw+ie": [
    0.5898387742475525,
    0.3888710129396937
   ],
   "raw+probe": [
    0.6068712013684172,
    0.39976384722954844
   ],
   "learned+ie [oracle]": [
    0.8945663645958438,
    0.8283725448157364
   ],
   "ie+teacher [oracle]": [
    0.9672817265349202,
    0.9730808561262414
   ],
   "ie+anchor [oracle]": [
    0.9584379662990865,
    0.9414027818432911
   ]
  },
  "sequential/taubench-airline/0.6B/transferred/medqa": {
   "propuq": [
    0.6570586308548968,
    0.5859490339861835
   ],
   "raw+none": [
    0.5809040288241074,
    0.32219711461415423
   ],
   "learned+none": [
    0.5810132110492412,
    0.3226413591849244
   ],
   "learned+probe": [
    0.47148524220256943,
    -0.035873389503950893
   ],
   "learned+parent_single": [
    0.5106452669505405,
    0.019340566010623284
   ],
   "learned+ie": [
    0.4892819448993704,
    -0.010580331674863925
   ],
   "probe_all+ie": [
    0.4729410052043527,
    -0.0747871392743446
   ],
   "ie+teacher": [
    0.3936747097572515,
    -0.34335317300088564
   ],
   "ie+anchor": [
    0.4433162281180624,
    -0.1719089645237933
   ],
   "raw+ie": [
    0.5549732503548422,
    0.22734699013477402
   ],
   "raw+probe": [
    0.5665465662190196,
    0.30516769996575116
   ],
   "learned+ie [oracle]": [
    0.05742985042035157,
    -1.3373725152380898
   ],
   "ie+teacher [oracle]": [
    0.9729955963169196,
    0.9574605255713075
   ],
   "ie+anchor [oracle]": [
    0.9684463369363469,
    0.9367062907636837
   ]
  },
  "sequential/taubench-airline/1.7B/transferred/gsm8k": {
   "propuq": [
    0.5384456386936751,
    0.20589039170140433
   ],
   "raw+none": [
    0.5353451839603142,
    0.2513820362069801
   ],
   "learned+none": [
    0.53462174452253,
    0.24897724975239752
   ],
   "learned+probe": [
    0.38166597767672594,
    -0.2503415201841803
   ],
   "learned+parent_single": [
    0.4391966377290892,
    -0.010662492667251893
   ],
   "learned+ie": [
    0.4737839327545818,
    0.10008423498476053
   ],
   "probe_all+ie": [
    0.4230053741215378,
    -0.04149718588841292
   ],
   "ie+teacher": [
    0.49397133801846493,
    0.14947288874785244
   ],
   "ie+anchor": [
    0.47578200358274764,
    0.08913844071226824
   ],
   "raw+ie": [
    0.48491112029764366,
    0.14931980886616777
   ],
   "raw+probe": [
    0.5028248587570622,
    0.18762776288143448
   ],
   "learned+ie [oracle]": [
    0.8725024114647925,
    0.9569141260693321
   ],
   "ie+teacher [oracle]": [
    0.965068210004134,
    0.9676155430593137
   ],
   "ie+anchor [oracle]": [
    0.9073308529695466,
    0.9617155759189466
   ]
  },
  "sequential/taubench-airline/1.7B/transferred/medqa": {
   "propuq": [
    0.5384456386936751,
    0.20589039170140433
   ],
   "raw+none": [
    0.5353451839603142,
    0.2513820362069801
   ],
   "learned+none": [
    0.3738114923522116,
    -0.1463002511047238
   ],
   "learned+probe": [
    0.639107069036792,
    0.4765573813551798
   ],
   "learned+parent_single": [
    0.6984291029350972,
    0.5517823310153583
   ],
   "learned+ie": [
    0.7084539065729641,
    0.5550718635262883
   ],
   "probe_all+ie": [
    0.672626429654127,
    0.5206279761054199
   ],
   "ie+teacher": [
    0.5959073997519636,
    0.357179537366273
   ],
   "ie+anchor": [
    0.660672454182169,
    0.4798987890405182
   ],
   "raw+ie": [
    0.6041063800468512,
    0.36564239822663575
   ],
   "raw+probe": [
    0.5954251067934409,
    0.36672569437159225
   ],
   "learned+ie [oracle]": [
    0.18902439024390247,
    -0.7450552512479337
   ],
   "ie+teacher [oracle]": [
    0.9747140691745901,
    1.0
   ],
   "ie+anchor [oracle]": [
    0.9772633319553535,
    1.0
   ]
  },
  "sequential/taubench-airline/4B/transferred/gsm8k": {
   "propuq": [
    0.5631981544439048,
    0.30077006013513624
   ],
   "raw+none": [
    0.5428606119475473,
    0.4780124997315678
   ],
   "learned+none": [
    0.4029059413954994,
    -0.21214114671009768
   ],
   "learned+probe": [
    0.22126436781609193,
    -0.8346884897445722
   ],
   "learned+parent_single": [
    0.4607414602557876,
    0.18158129227349176
   ],
   "learned+ie": [
    0.4787922939938481,
    0.1566047130241868
   ],
   "probe_all+ie": [
    0.44095029949813824,
    0.08168512526996634
   ],
   "ie+teacher": [
    0.5094706168042739,
    0.1215425547328527
   ],
   "ie+anchor": [
    0.4779423668447466,
    0.1322814980945051
   ],
   "raw+ie": [
    0.5689250445199935,
    0.3047224500686578
   ],
   "raw+probe": [
    0.6304031083050025,
    0.23743082924847636
   ],
   "learned+ie [oracle]": [
    0.8404160595758459,
    0.6737964215855161
   ],
   "ie+teacher [oracle]": [
    0.839242350655658,
    0.6320879553199505
   ],
   "ie+anchor [oracle]": [
    0.8380686417354704,
    0.6320177331615561
   ]
  },
  "sequential/taubench-airline/4B/transferred/medqa": {
   "propuq": [
    0.5631981544439048,
    0.30077006013513624
   ],
   "raw+none": [
    0.5428606119475473,
    0.4780124997315678
   ],
   "learned+none": [
    0.3107495548000648,
    -0.688385305342754
   ],
   "learned+probe": [
    0.3024526469159786,
    -0.6770151468950506
   ],
   "learned+parent_single": [
    0.336409260158653,
    -0.5984259599105909
   ],
   "learned+ie": [
    0.4322486644001943,
    -0.16613940998532153
   ],
   "probe_all+ie": [
    0.36235227456694186,
    -0.4553931607455344
   ],
   "ie+teacher": [
    0.454225352112676,
    -0.17557174964182934
   ],
   "ie+anchor": [
    0.4590416059575846,
    -0.09415090498714035
   ],
   "raw+ie": [
    0.5304759592034968,
    0.3174547962279735
   ],
   "raw+probe": [
    0.5574307916464303,
    0.48608894019723414
   ],
   "learned+ie [oracle]": [
    0.9043629593653876,
    0.8326915269212636
   ],
   "ie+teacher [oracle]": [
    0.8663995467055204,
    0.6994814840146862
   ],
   "ie+anchor [oracle]": [
    0.9019750688036264,
    0.8105584416202313
   ]
  },
  "sequential/taubench-retail/0.6B/transferred/gsm8k": {
   "propuq": [
    0.6965553977272727,
    0.7493501424774944
   ],
   "raw+none": [
    0.6422230113636364,
    0.463087512750366
   ],
   "learned+none": [
    0.6422230113636364,
    0.463087512750366
   ],
   "learned+probe": [
    0.5999053030303031,
    0.28355492539006794
   ],
   "learned+parent_single": [
    0.7192234848484849,
    0.8626778716458848
   ],
   "learned+ie": [
    0.7336647727272726,
    0.9179728586580967
   ],
   "probe_all+ie": [
    0.7426609848484849,
    0.9526005000486363
   ],
   "ie+teacher": [
    0.7443181818181818,
    0.9536128163825118
   ],
   "ie+anchor": [
    0.731652462121212,
    0.9166471481420393
   ],
   "raw+ie": [
    0.7826704545454546,
    0.9479222489175566
   ],
   "raw+probe": [
    0.8016098484848486,
    0.9543232862959014
   ],
   "learned+ie [oracle]": [
    0.9627130681818182,
    1.0
   ],
   "ie+teacher [oracle]": [
    0.9933712121212123,
    1.0
   ],
   "ie+anchor [oracle]": [
    0.9945549242424242,
    1.0
   ]
  },
  "sequential/taubench-retail/0.6B/transferred/medqa": {
   "propuq": [
    0.6965553977272727,
    0.7493501424774944
   ],
   "raw+none": [
    0.6422230113636364,
    0.463087512750366
   ],
   "learned+none": [
    0.6422230113636364,
    0.463087512750366
   ],
   "learned+probe": [
    0.5450994318181818,
    0.22900134529721428
   ],
   "learned+parent_single": [
    0.5133759469696969,
    -0.0010303165332847298
   ],
   "learned+ie": [
    0.5138494318181818,
    -0.027860254281468887
   ],
   "probe_all+ie": [
    0.5175189393939394,
    0.07457006033325576
   ],
   "ie+teacher": [
    0.6027462121212122,
    0.5753776320079992
   ],
   "ie+anchor": [
    0.5016571969696969,
    0.1480141324869145
   ],
   "raw+ie": [
    0.6308001893939393,
    0.6958708334721292
   ],
   "raw+probe": [
    0.6642992424242423,
    0.862599986778133
   ],
   "learned+ie [oracle]": [
    0.14109848484848483,
    -1.993851406145313
   ],
   "ie+teacher [oracle]": [
    0.9562026515151515,
    1.0
   ],
   "ie+anchor [oracle]": [
    0.96875,
    1.0
   ]
  },
  "sequential/taubench-retail/1.7B/transferred/gsm8k": {
   "propuq": [
    0.6977987421383648,
    0.8933501930047137
   ],
   "raw+none": [
    0.6405660377358491,
    0.7807285828305993
   ],
   "learned+none": [
    0.6405660377358491,
    0.7807285828305993
   ],
   "learned+probe": [
    0.46147798742138363,
    -0.05821140423661148
   ],
   "learned+parent_single": [
    0.654559748427673,
    0.5378223395795935
   ],
   "learned+ie": [
    0.6716981132075471,
    0.6328012544062479
   ],
   "probe_all+ie": [
    0.585272536687631,
    0.3545066139907629
   ],
   "ie+teacher": [
    0.6488469601677149,
    0.754808724998853
   ],
   "ie+anchor": [
    0.6592243186582809,
    0.6939293845333795
   ],
   "raw+ie": [
    0.6873165618448637,
    0.8110111454213159
   ],
   "raw+probe": [
    0.7138364779874213,
    0.7885700489132477
   ],
   "learned+ie [oracle]": [
    0.9796121593291405,
    1.0
   ],
   "ie+teacher [oracle]": [
    1.0,
    1.0
   ],
   "ie+anchor [oracle]": [
    0.995440251572327,
    1.0
   ]
  },
  "sequential/taubench-retail/1.7B/transferred/medqa": {
   "propuq": [
    0.6977987421383648,
    0.8933501930047137
   ],
   "raw+none": [
    0.6405660377358491,
    0.7807285828305993
   ],
   "learned+none": [
    0.3091194968553459,
    -0.5218041607347977
   ],
   "learned+probe": [
    0.2777777777777778,
    -1.05525950421871
   ],
   "learned+parent_single": [
    0.3102201257861635,
    -0.8971108385193611
   ],
   "learned+ie": [
    0.32044025157232703,
    -0.8591915094391291
   ],
   "probe_all+ie": [
    0.33039832285115306,
    -0.8014314405908186
   ],
   "ie+teacher": [
    0.625104821802935,
    0.7662700892058693
   ],
   "ie+anchor": [
    0.5812368972746331,
    0.6179889733210141
   ],
   "raw+ie": [
    0.5876834381551362,
    0.839620978839201
   ],
   "raw+probe": [
    0.5935534591194968,
    0.7909126426196066
   ],
   "learned+ie [oracle]": [
    0.08066037735849056,
    -2.111280892044715
   ],
   "ie+teacher [oracle]": [
    1.0,
    1.0
   ],
   "ie+anchor [oracle]": [
    1.0,
    1.0
   ]
  },
  "sequential/taubench-retail/4B/transferred/gsm8k": {
   "propuq": [
    0.7411858974358975,
    0.9952230355382922
   ],
   "raw+none": [
    0.7676282051282052,
    0.8962104072398195
   ],
   "learned+none": [
    0.3641381766381766,
    -0.9554866294404586
   ],
   "learned+probe": [
    0.28466286799620133,
    -0.8254945649124125
   ],
   "learned+parent_single": [
    0.7002018043684711,
    0.787286039222129
   ],
   "learned+ie": [
    0.7054249762583096,
    0.9471368891328265
   ],
   "probe_all+ie": [
    0.6850664767331435,
    0.882807862382049
   ],
   "ie+teacher": [
    0.6931980056980057,
    0.9401792147040838
   ],
   "ie+anchor": [
    0.6848884140550807,
    0.8940280149753731
   ],
   "raw+ie": [
    0.7241809116809117,
    0.8239481775809913
   ],
   "raw+probe": [
    0.6607312440645774,
    0.19492064058421762
   ],
   "learned+ie [oracle]": [
    0.9588675213675213,
    1.0
   ],
   "ie+teacher [oracle]": [
    0.9573243114909782,
    1.0
   ],
   "ie+anchor [oracle]": [
    0.9585113960113959,
    1.0
   ]
  },
  "sequential/taubench-retail/4B/transferred/medqa": {
   "propuq": [
    0.7411858974358975,
    0.9952230355382922
   ],
   "raw+none": [
    0.7676282051282052,
    0.8962104072398195
   ],
   "learned+none": [
    0.34235517568850904,
    -1.023384808554513
   ],
   "learned+probe": [
    0.28519705603038936,
    -1.1772558708173662
   ],
   "learned+parent_single": [
    0.3215811965811966,
    -0.9320152336132521
   ],
   "learned+ie": [
    0.43625356125356124,
    -0.4366243332229218
   ],
   "probe_all+ie": [
    0.3199192782526116,
    -1.0548695383942228
   ],
   "ie+teacher": [
    0.32591405508072174,
    -0.9977839048971079
   ],
   "ie+anchor": [
    0.6041073124406457,
    0.38667572442240866
   ],
   "raw+ie": [
    0.7429962013295347,
    0.92896019309187
   ],
   "raw+probe": [
    0.7415123456790124,
    0.8124473126933225
   ],
   "learned+ie [oracle]": [
    0.9904439696106362,
    1.0
   ],
   "ie+teacher [oracle]": [
    0.9211775878442544,
    0.8218791048792164
   ],
   "ie+anchor [oracle]": [
    0.9924026590693257,
    1.0
   ]
  },
  "sequential/webqa/0.6B/in_domain/webqa": {
   "propuq": [
    0.556031872063846,
    0.13548250231774692
   ],
   "raw+none": [
    0.5326762455909972,
    0.10731274710886599
   ],
   "learned+none": [
    0.5326864251067577,
    0.10734650917098809
   ],
   "learned+probe": [
    0.5206016433131609,
    0.06647694683209275
   ],
   "learned+parent_single": [
    0.5361729092547068,
    0.12818042235259117
   ],
   "learned+ie": [
    0.536063479460282,
    0.12985839664384763
   ],
   "probe_all+ie": [
    0.5307183853930735,
    0.10558855791052657
   ],
   "ie+teacher": [
    0.5311836740926235,
    0.06481200875541791
   ],
   "ie+anchor": [
    0.5343159959214073,
    0.1170191160388881
   ],
   "raw+ie": [
    0.5187430333939014,
    0.10874322263034346
   ],
   "raw+probe": [
    0.5002387944738802,
    0.02043286676528835
   ],
   "learned+ie [oracle]": [
    0.5358429232854727,
    0.1287969554983068
   ],
   "ie+teacher [oracle]": [
    0.5313028592563185,
    0.06546203176466653
   ],
   "ie+anchor [oracle]": [
    0.5338032028149754,
    0.1159256713910582
   ]
  },
  "sequential/webqa/0.6B/transferred/medqa": {
   "propuq": [
    0.556031872063846,
    0.13548250231774692
   ],
   "raw+none": [
    0.5326762455909972,
    0.10731274710886599
   ],
   "learned+none": [
    0.5326864251067577,
    0.10734650917098809
   ],
   "learned+probe": [
    0.5131642346106929,
    0.047442907899623264
   ],
   "learned+parent_single": [
    0.5168920581114623,
    0.05960382383873939
   ],
   "learned+ie": [
    0.5201041194803696,
    0.07438678975847911
   ],
   "probe_all+ie": [
    0.49914067921122324,
    -0.0035492382012555965
   ],
   "ie+teacher": [
    0.47362445051822216,
    -0.07110698988601194
   ],
   "ie+anchor": [
    0.5151174291972265,
    0.05635187330399825
   ],
   "raw+ie": [
    0.4952105378347152,
    0.006939255090866277
   ],
   "raw+probe": [
    0.5156467640167691,
    0.0426653115926676
   ],
   "learned+ie [oracle]": [
    0.5160085609727546,
    0.06322500614464054
   ],
   "ie+teacher [oracle]": [
    0.4396015398214173,
    -0.14784148560927263
   ],
   "ie+anchor [oracle]": [
    0.4442103155819545,
    -0.14049141624399894
   ]
  },
  "sequential/webqa/1.7B/in_domain/webqa": {
   "propuq": [
    0.5672326905327812,
    0.18230420081423673
   ],
   "raw+none": [
    0.5550072965077498,
    0.15313258986244407
   ],
   "learned+none": [
    0.5550083174743193,
    0.1531354880438783
   ],
   "learned+probe": [
    0.583096922852136,
    0.184192886841079
   ],
   "learned+parent_single": [
    0.5884481489649214,
    0.19215845910918594
   ],
   "learned+ie": [
    0.5934629098727013,
    0.1939285005874766
   ],
   "probe_all+ie": [
    0.5967267131138391,
    0.19641806701916742
   ],
   "ie+teacher": [
    0.5678293887722717,
    0.139445992623863
   ],
   "ie+anchor": [
    0.5944909097674284,
    0.1979934413140577
   ],
   "raw+ie": [
    0.5898785231287498,
    0.1905382677325553
   ],
   "raw+probe": [
    0.5826540502424455,
    0.1785750217606946
   ],
   "learned+ie [oracle]": [
    0.5768030042735391,
    0.17259089400804317
   ],
   "ie+teacher [oracle]": [
    0.5451055089541037,
    0.0960327344168344
   ],
   "ie+anchor [oracle]": [
    0.5768250117751478,
    0.17331847534652675
   ]
  },
  "sequential/webqa/1.7B/transferred/medqa": {
   "propuq": [
    0.5672326905327812,
    0.18230420081423673
   ],
   "raw+none": [
    0.5550072965077498,
    0.15313258986244407
   ],
   "learned+none": [
    0.5545352696304645,
    0.15172419525799316
   ],
   "learned+probe": [
    0.5490244324106518,
    0.10939422398808309
   ],
   "learned+parent_single": [
    0.5489409400334151,
    0.10888052804906934
   ],
   "learned+ie": [
    0.5551447866724385,
    0.12148513083014822
   ],
   "probe_all+ie": [
    0.5577188702755339,
    0.1273644272640852
   ],
   "ie+teacher": [
    0.5668153420873275,
    0.1669379904860447
   ],
   "ie+anchor": [
    0.5611048491828184,
    0.15117748958379756
   ],
   "raw+ie": [
    0.5486563172419926,
    0.12001831810321105
   ],
   "raw+probe": [
    0.5476108474748548,
    0.12046065035104937
   ],
   "learned+ie [oracle]": [
    0.45779914093604024,
    -0.0663685272414335
   ],
   "ie+teacher [oracle]": [
    0.46082573961087103,
    -0.07865431103349584
   ],
   "ie+anchor [oracle]": [
    0.4629661393034013,
    -0.07209018466502802
   ]
  },
  "sequential/webqa/4B/in_domain/webqa": {
   "propuq": [
    0.5609110561090804,
    0.1593064874064279
   ],
   "raw+none": [
    0.539931112556629,
    0.09350242960116326
   ],
   "learned+none": [
    0.5405620381530803,
    0.09529872375176647
   ],
   "learned+probe": [
    0.5689491680396448,
    0.15213983122121166
   ],
   "learned+parent_single": [
    0.5838893640708617,
    0.1809095803801306
   ],
   "learned+ie": [
    0.5986083235150413,
    0.2002569907424295
   ],
   "probe_all+ie": [
    0.5967138509930323,
    0.1980088404378685
   ],
   "ie+teacher": [
    0.5913074030939659,
    0.17878768154405852
   ],
   "ie+anchor": [
    0.6072713694533433,
    0.2148505404325196
   ],
   "raw+ie": [
    0.5839655589914868,
    0.17552540595846933
   ],
   "raw+probe": [
    0.5588523236172375,
    0.12989142965968994
   ],
   "learned+ie [oracle]": [
    0.5597991076828673,
    0.13223420766441554
   ],
   "ie+teacher [oracle]": [
    0.5501810251133484,
    0.07508212983719666
   ],
   "ie+anchor [oracle]": [
    0.5658334288596062,
    0.11621897438220381
   ]
  },
  "sequential/webqa/4B/transferred/medqa": {
   "propuq": [
    0.5609110561090804,
    0.1593064874064279
   ],
   "raw+none": [
    0.539931112556629,
    0.09350242960116326
   ],
   "learned+none": [
    0.5411517009215968,
    0.09690502900826732
   ],
   "learned+probe": [
    0.5460030789983058,
    0.12245956767102421
   ],
   "learned+parent_single": [
    0.5423572537903582,
    0.10780963416566819
   ],
   "learned+ie": [
    0.5605662571359257,
    0.1430013557403497
   ],
   "probe_all+ie": [
    0.5598669369890615,
    0.14152354381486743
   ],
   "ie+teacher": [
    0.5614514295817622,
    0.141293657835058
   ],
   "ie+anchor": [
    0.559206731742103,
    0.1366852953278399
   ],
   "raw+ie": [
    0.5554413008575659,
    0.13469996731756814
   ],
   "raw+probe": [
    0.5502971262757845,
    0.12642707922021335
   ],
   "learned+ie [oracle]": [
    0.47912643540943006,
    -0.020731040926486265
   ],
   "ie+teacher [oracle]": [
    0.4607063698727545,
    -0.042315671199796644
   ],
   "ie+anchor [oracle]": [
    0.47193686809935725,
    -0.027922216334887423
   ]
  }
 }
}

==> analysis/qa_calibration.json <==
{
 "cells": {
  "raw+none": {
   "sequential in-domain": {
    "nll": 1.480333310631119,
    "brier": 0.3603055722094512,
    "ece": 0.344857835172415,
    "auroc": 0.5431673551372818,
    "n": 9
   },
   "hierarchical in-domain": {
    "nll": 2.0829872395839755,
    "brier": 0.4850934584813085,
    "ece": 0.4645083463043629,
    "auroc": 0.5021649075563565,
    "n": 6
   },
   "transfer (excl. \u03c4-bench)": {
    "nll": 1.8047109867528586,
    "brier": 0.41612007684447244,
    "ece": 0.4045464283576154,
    "auroc": 0.5224107148490021,
    "n": 9
   },
   "\u03c4-bench airline": {
    "nll": 1.1766579669044814,
    "brier": 0.35816499892815407,
    "ece": 0.33983333856643494,
    "auroc": 0.5530366082439896,
    "n": 6
   },
   "\u03c4-bench retail": {
    "nll": 0.3415131078788122,
    "brier": 0.09196562673477003,
    "ece": 0.11335592898057172,
    "auroc": 0.6834724180758968,
    "n": 6
   },
   "fully connected in-domain": {
    "nll": 1.6019296115092603,
    "brier": 0.37048191989696405,
    "ece": 0.35684143086436526,
    "auroc": 0.5451074285480977,
    "n": 9
   },
   "sequential transfer": {
    "nll": 1.4455862012375569,
    "brier": 0.3443319422736215,
    "ece": 0.3333135265273362,
    "auroc": 0.5358102908834694,
    "n": 6
   },
   "fully connected transfer": {
    "nll": 1.508687259907785,
    "brier": 0.34569471069932467,
    "ece": 0.33403341050188856,
    "auroc": 0.5419911777944914,
    "n": 6
   },
   "hierarchical transfer": {
    "nll": 2.5229605577834624,
    "brier": 0.5596963459861743,
    "ece": 0.5470122320181737,
    "auroc": 0.4956115627800673,
    "n": 3
   }
  },
  "learned+none": {
   "sequential in-domain": {
    "nll": 0.6033372244929098,
    "brier": 0.20850374467903982,
    "ece": 0.025713554480517896,
    "auroc": 0.5478236963557569,
    "n": 9
   },
   "hierarchical in-domain": {
    "nll": 0.6840701291352121,
    "brier": 0.2435135361065395,
    "ece": 0.15363099168959607,
    "auroc": 0.5019398370121034,
    "n": 6
   },
   "transfer (excl. \u03c4-bench)": {
    "nll": 0.6345690013641584,
    "brier": 0.22198888932709349,
    "ece": 0.17604145900322318,
    "auroc": 0.5234394990223588,
    "n": 9
   },
   "\u03c4-bench airline": {
    "nll": 0.8965836665158445,
    "brier": 0.32419574076055463,
    "ece": 0.20902463101057542,
    "auroc": 0.46401919252813134,
    "n": 6
   },
   "\u03c4-bench retail": {
    "nll": 0.9025296854254208,
    "brier": 0.32282476986719966,
    "ece": 0.49829594237666314,
    "auroc": 0.4901041516075255,
    "n": 6
   },
   "fully connected in-domain": {
    "nll": 0.6041528490363809,
    "brier": 0.20911526083764087,
    "ece": 0.027949322384827408,
    "auroc": 0.5450864540412412,
    "n": 9
   },
   "sequential transfer": {
    "nll": 0.6631093194836845,
    "brier": 0.23557209981159474,
    "ece": 0.17124272311306943,
    "auroc": 0.5368735019524751,
    "n": 6
   },
   "fully connected transfer": {
    "nll": 0.6751024085679687,
    "brier": 0.2409874758329648,
    "ece": 0.16877221894671213,
    "auroc": 0.5415119855848923,
    "n": 6
   },
   "hierarchical transfer": {
    "nll": 0.5774883651251063,
    "brier": 0.19482246835809092,
    "ece": 0.18563893078353066,
    "auroc": 0.49657149316212595,
    "n": 3
   }
  },
  "learned+probe": {
   "sequential in-domain": {
    "nll": 0.5895716623670416,
    "brier": 0.2037315658558324,
    "ece": 0.04427828388195085,
    "auroc": 0.635681278181199,
    "n": 9
   },
   "hierarchical in-domain": {
    "nll": 0.6599444304145154,
    "brier": 0.2369705879523286,
    "ece": 0.1414618169448004,
    "auroc": 0.6162606536524551,
    "n": 6
   },
   "transfer (excl. \u03c4-bench)": {
    "nll": 0.6434939704295524,
    "brier": 0.2256693931079622,
    "ece": 0.16972322609947135,
    "auroc": 0.5273490271111593,
    "n": 9
   },
   "\u03c4-bench airline": {
    "nll": 0.8215223127216946,
    "brier": 0.3050505802704597,
    "ece": 0.2173951573897567,
    "auroc": 0.4257133446054302,
    "n": 6
   },
   "\u03c4-bench retail": {
    "nll": 0.8677803091900259,
    "brier": 0.3248041200200795,
    "ece": 0.5116779872190947,
    "auroc": 0.40902007067903945,
    "n": 6
   },
   "fully connected in-domain": {
    "nll": 0.5838262977713145,
    "brier": 0.20109196273180732,
    "ece": 0.046539186136668666,
    "auroc": 0.6404422393901009,
    "n": 9
   },
   "sequential transfer": {
    "nll": 0.6539382885286241,
    "brier": 0.22986263718794905,
    "ece": 0.14723639972504687,
    "auroc": 0.541576538957372,
    "n": 6
   },
   "fully connected transfer": {
    "nll": 0.6543145355092325,
    "brier": 0.22906887927184819,
    "ece": 0.13113330622513628,
    "auroc": 0.539241919241448,
    "n": 6
   },
   "hierarchical transfer": {
    "nll": 0.6226053342314087,
    "brier": 0.21728290494798844,
    "ece": 0.21469687884832034,
    "auroc": 0.49889400341873436,
    "n": 3
   }
  },
  "learned+parent_single": {
   "sequential in-domain": {
    "nll": 0.5876226349288554,
    "brier": 0.20272584116350423,
    "ece": 0.050485556054573444,
    "auroc": 0.6404899727940069,
    "n": 9
   },
   "hierarchical in-domain": {
    "nll": 0.6659354663987715,
    "brier": 0.23920274152787602,
    "ece": 0.1544023611995041,
    "auroc": 0.6207977884444057,
    "n": 6
   },
   "transfer (excl. \u03c4-bench)": {
    "nll": 0.6986826304454955,
    "brier": 0.24184062829014438,
    "ece": 0.1949953049941503,
    "auroc": 0.5381755305560012,
    "n": 9
   },
   "\u03c4-bench airline": {
    "nll": 0.8781191229704337,
    "brier": 0.3168192139281232,
    "ece": 0.20686645394191147,
    "auroc": 0.4995381156425218,
    "n": 6
   },
   "\u03c4-bench retail": {
    "nll": 0.7034267137617155,
    "brier": 0.24207085947644824,
    "ece": 0.4056429741782622,
    "auroc": 0.5365270511636143,
    "n": 6
   },
   "fully connected in-domain": {
    "nll": 0.5777960739433516,
    "brier": 0.19881605382373527,
    "ece": 0.054140048494854376,
    "auroc": 0.6582407719093011,
    "n": 9
   },
   "sequential transfer": {
    "nll": 0.6674360493760504,
    "brier": 0.2311099006197752,
    "ece": 0.1514675235520093,
    "auroc": 0.5476640827562455,
    "n": 6
   },
   "fully connected transfer": {
    "nll": 0.710808032463004,
    "brier": 0.23425456895688376,
    "ece": 0.1450974022859081,
    "auroc": 0.5518572743941655,
    "n": 6
   },
   "hierarchical transfer": {
    "nll": 0.7611757925843858,
    "brier": 0.26330208363088276,
    "ece": 0.28205086787843237,
    "auroc": 0.5191984261555128,
    "n": 3
   }
  },
  "learned+free": {
   "sequential in-domain": {
    "nll": 0.5836011192894576,
    "brier": 0.20123151401260186,
    "ece": 0.04891017771446187,
    "auroc": 0.646617538172096,
    "n": 9
   },
   "hierarchical in-domain": {
    "nll": 0.6689702971407298,
    "brier": 0.24052201730404432,
    "ece": 0.1554100335348364,
    "auroc": 0.6122881257957667,
    "n": 6
   },
   "transfer (excl. \u03c4-bench)": {
    "nll": 0.7021717996947991,
    "brier": 0.23952431192816862,
    "ece": 0.19323930084195723,
    "auroc": 0.5400461992461059,
    "n": 9
   },
   "fully connected in-domain": {
    "nll": 0.5768199100347814,
    "brier": 0.19852365623304447,
    "ece": 0.052228606817122526,
    "auroc": 0.659231302597363,
    "n": 9
   },
   "sequential transfer": {
    "nll": 0.6643330628491538,
    "brier": 0.22895360216616845,
    "ece": 0.148314073697987,
    "auroc": 0.5495471103900158,
    "n": 6
   },
   "fully connected transfer": {
    "nll": 0.7180320727458841,
    "brier": 0.23563094685961183,
    "ece": 0.15045570895212698,
    "auroc": 0.5506887238056454,
    "n": 6
   },
   "hierarchical transfer": {
    "nll": 0.77784927338609,
    "brier": 0.2606657314521689,
    "ece": 0.28308975512989776,
    "auroc": 0.5210443769582861,
    "n": 3
   }
  },
  "learned+ie_local": {
   "sequential in-domain": {
    "nll": 0.5875982755454455,
    "brier": 0.2027573933910878,
    "ece": 0.05081849596321108,
    "auroc": 0.6429113869019657,
    "n": 9
   },
   "hierarchical in-domain": {
    "nll": 0.6661976829721312,
    "brier": 0.2393286546069782,
    "ece": 0.15216276177457091,
    "auroc": 0.6118468806691028,
    "n": 6
   },
   "transfer (excl. \u03c4-bench)": {
    "nll": 0.7084740746543171,
    "brier": 0.2419300734351063,
    "ece": 0.19577253725574717,
    "auroc": 0.5424156681836209,
    "n": 9
   },
   "fully connected in-domain": {
    "nll": 0.5764677782993727,
    "brier": 0.19839875007380856,
    "ece": 0.051110247790357846,
    "auroc": 0.6594390417137271,
    "n": 9
   },
   "sequential transfer": {
    "nll": 0.6670973789956186,
    "brier": 0.23196667800433657,
    "ece": 0.1528229521538073,
    "auroc": 0.5516340484033735,
    "n": 6
   },
   "fully connected transfer": {
    "nll": 0.7067853014378271,
    "brier": 0.2343046381021082,
    "ece": 0.1472311443941965,
    "auroc": 0.5537637053521262,
    "n": 6
   },
   "hierarchical transfer": {
    "nll": 0.7912274659717141,
    "brier": 0.2618568642966458,
    "ece": 0.28167170745962683,
    "auroc": 0.5239789077441154,
    "n": 3
   }
  },
  "learned+free_local": {
   "sequential in-domain": {
    "nll": 0.5871974985381873,
    "brier": 0.20252731294538354,
    "ece": 0.05062045124687596,
    "auroc": 0.6409586310069998,
    "n": 9
   },
   "hierarchical in-domain": {
    "nll": 0.6689702973550394,
    "brier": 0.24052201746570945,
    "ece": 0.15541003364399508,
    "auroc": 0.6122881257957667,
    "n": 6
   },
   "transfer (excl. \u03c4-bench)": {
    "nll": 0.7045270736225723,
    "brier": 0.24076158172880582,
    "ece": 0.195842313611683,
    "auroc": 0.5375639324847467,
    "n": 9
   },
   "fully connected in-domain": {
    "nll": 0.5769592599059461,
    "brier": 0.19852358075053309,
    "ece": 0.05138799164261734,
    "auroc": 0.6590445211513198,
    "n": 9
   },
   "sequential transfer": {
    "nll": 0.6678659748544568,
    "brier": 0.23080950728872918,
    "ece": 0.15221859316373565,
    "auroc": 0.5458237102479769,
    "n": 6
   },
   "fully connected transfer": {
    "nll": 0.713784987962458,
    "brier": 0.2354971753601827,
    "ece": 0.15064961914171734,
    "auroc": 0.5507159378608146,
    "n": 6
   },
   "hierarchical transfer": {
    "nll": 0.7778492711588032,
    "brier": 0.2606657306089591,
    "ece": 0.28308975450757773,
    "auroc": 0.5210443769582861,
    "n": 3
   }
  },
  "learned+ie": {
   "sequential in-domain": {
    "nll": 0.5820597478166972,
    "brier": 0.20087349258382953,
    "ece": 0.059809976412671655,
    "auroc": 0.6548679586738114,
    "n": 9
   },
   "hierarchical in-domain": {
    "nll": 0.6661976833343973,
    "brier": 0.2393286548033767,
    "ece": 0.15216276175928375,
    "auroc": 0.6118469891930042,
    "n": 6
   },
   "transfer (excl. \u03c4-bench)": {
    "nll": 0.7120418932170168,
    "brier": 0.24265309624287149,
    "ece": 0.19443203825990762,
    "auroc": 0.5542608768066347,
    "n": 9
   },
   "\u03c4-bench airline": {
    "nll": 0.8961607880571639,
    "brier": 0.3125809082187971,
    "ece": 0.20992718216652673,
    "auroc": 0.5210237745811411,
    "n": 6
   },
   "\u03c4-bench retail": {
    "nll": 0.5460179693944279,
    "brier": 0.1805626213778564,
    "ece": 0.3147065094479384,
    "auroc": 0.5635551844728666,
    "n": 6
   },
   "fully connected in-domain": {
    "nll": 0.5747325768768256,
    "brier": 0.19766627663672873,
    "ece": 0.04760956224848281,
    "auroc": 0.6584857254326318,
    "n": 9
   },
   "sequential transfer": {
    "nll": 0.6724491069195425,
    "brier": 0.2330512122156161,
    "ece": 0.15081220341196036,
    "auroc": 0.5694017120495816,
    "n": 6
   },
   "fully connected transfer": {
    "nll": 0.7338493894686003,
    "brier": 0.2361536287857665,
    "ece": 0.14972138284553474,
    "auroc": 0.5546624890003077,
    "n": 6
   },
   "hierarchical transfer": {
    "nll": 0.7912274658119655,
    "brier": 0.2618568642973823,
    "ece": 0.2816717079558022,
    "auroc": 0.5239792063207408,
    "n": 3
   }
  },
  "ie+teacher": {
   "sequential in-domain": {
    "nll": 0.62338648902009,
    "brier": 0.21311772989528788,
    "ece": 0.09537890530730797,
    "auroc": 0.6340512574073139,
    "n": 9
   },
   "hierarchical in-domain": {
    "nll": 0.7098559023285764,
    "brier": 0.2480035219565134,
    "ece": 0.16720448488014053,
    "auroc": 0.6007246331868459,
    "n": 6
   },
   "transfer (excl. \u03c4-bench)": {
    "nll": 0.662670395384956,
    "brier": 0.22665736633829722,
    "ece": 0.17616691442500862,
    "auroc": 0.5424984963783283,
    "n": 9
   },
   "\u03c4-bench airline": {
    "nll": 0.8862174492822872,
    "brier": 0.3121419909703031,
    "ece": 0.20673828109374473,
    "auroc": 0.4995637091364238,
    "n": 6
   },
   "\u03c4-bench retail": {
    "nll": 0.6994953893608077,
    "brier": 0.23626896306051126,
    "ece": 0.4000235702238466,
    "auroc": 0.6066880394481285,
    "n": 6
   },
   "fully connected in-domain": {
    "nll": 0.6310241876775522,
    "brier": 0.21603023233486018,
    "ece": 0.10481727555134777,
    "auroc": 0.6220223604922265,
    "n": 9
   },
   "sequential transfer": {
    "nll": 0.7027426914244185,
    "brier": 0.2408095553444637,
    "ece": 0.1741131006400264,
    "auroc": 0.5441175335104552,
    "n": 6
   },
   "fully connected transfer": {
    "nll": 0.8331339381008869,
    "brier": 0.2481742565957823,
    "ece": 0.16154048267357315,
    "auroc": 0.5412844356980606,
    "n": 6
   },
   "hierarchical transfer": {
    "nll": 0.5825258033060312,
    "brier": 0.1983529883259643,
    "ece": 0.18027454199497306,
    "auroc": 0.5392604221140743,
    "n": 3
   }
  },
  "ie+anchor": {
   "sequential in-domain": {
    "nll": 0.5876926479660873,
    "brier": 0.2024913609289399,
    "ece": 0.06888539415175964,
    "auroc": 0.6592540377445874,
    "n": 9
   },
   "hierarchical in-domain": {
    "nll": 0.6688061725807427,
    "brier": 0.2399876430009558,
    "ece": 0.15664706482570384,
    "auroc": 0.6137823645200086,
    "n": 6
   },
   "transfer (excl. \u03c4-bench)": {
    "nll": 0.6709135290145707,
    "brier": 0.23392246693375066,
    "ece": 0.18654820834263766,
    "auroc": 0.5538346609797888,
    "n": 9
   },
   "\u03c4-bench airline": {
    "nll": 0.8366261500488233,
    "brier": 0.29941651436903893,
    "ece": 0.19809858195587168,
    "auroc": 0.511942520148344,
    "n": 6
   },
   "\u03c4-bench retail": {
    "nll": 0.5771162659398185,
    "brier": 0.18872584063849177,
    "ece": 0.34966830668258303,
    "auroc": 0.627127766919925,
    "n": 6
   },
   "fully connected in-domain": {
    "nll": 0.5817968829052296,
    "brier": 0.2004180809549604,
    "ece": 0.06834884843883315,
    "auroc": 0.6597867140176408,
    "n": 9
   },
   "sequential transfer": {
    "nll": 0.6571707744369439,
    "brier": 0.22850699242981276,
    "ece": 0.15032950312384674,
    "auroc": 0.5680055231530984,
    "n": 6
   },
   "fully connected transfer": {
    "nll": 0.7093540795439525,
    "brier": 0.23471084980792287,
    "ece": 0.15531395851159527,
    "auroc": 0.556352335334302,
    "n": 6
   },
   "hierarchical transfer": {
    "nll": 0.6983990381698241,
    "brier": 0.24475341594162636,
    "ece": 0.2589856187802196,
    "auroc": 0.5254929366331694,
    "n": 3
   }
  }
 },
 "branch": {
  "learned+ie": {
   "sequential in-domain": {
    "median_abs_gap": 1.5276004870732625,
    "mean_gap": 1.5094107662638028,
    "frac_pos": 0.8932896979456577,
    "frac_abs_lt_0.1": 0.07202438923049267,
    "n": 9
   },
   "hierarchical in-domain": {
    "median_abs_gap": 0.1291647053634127,
    "mean_gap": -0.10086421358088653,
    "frac_pos": 0.33848388560800996,
    "frac_abs_lt_0.1": 0.6817357535009462,
    "n": 6
   },
   "transfer (excl. \u03c4-bench)": {
    "median_abs_gap": 1.8793319538235664,
    "mean_gap": 1.7854769201949239,
    "frac_pos": 0.6570813412812677,
    "frac_abs_lt_0.1": 0.360550497969071,
    "n": 9
   },
   "\u03c4-bench airline": {
    "median_abs_gap": 1.6582347005605698,
    "mean_gap": 1.4021470571557682,
    "frac_pos": 0.6844444444444444,
    "frac_abs_lt_0.1": 0.02,
    "n": 6
   },
   "\u03c4-bench retail": {
    "median_abs_gap": 1.7984623288114865,
    "mean_gap": 1.4829072852929432,
    "frac_pos": 0.6740631163708087,
    "frac_abs_lt_0.1": 0.036449886770399585,
    "n": 6
   },
   "fully connected in-domain": {
    "median_abs_gap": 0.5415587342447705,
    "mean_gap": -0.41839405252701706,
    "frac_pos": 0.17235463247414662,
    "frac_abs_lt_0.1": 0.08348143791072556,
    "n": 9
   },
   "sequential transfer": {
    "median_abs_gap": 2.6656471428771815,
    "mean_gap": 2.549281489724914,
    "frac_pos": 0.7549998723636895,
    "frac_abs_lt_0.1": 0.21412927067474605,
    "n": 6
   },
   "fully connected transfer": {
    "median_abs_gap": 0.5204986333847046,
    "mean_gap": 0.29828113767628867,
    "frac_pos": 0.49165125528482073,
    "frac_abs_lt_0.1": 0.27686279921808205,
    "n": 6
   },
   "hierarchical transfer": {
    "median_abs_gap": 0.30670157571633655,
    "mean_gap": 0.2578677811349432,
    "frac_pos": 0.4612442791164239,
    "frac_abs_lt_0.1": 0.653392952557721,
    "n": 3
   }
  },
  "ie+teacher": {
   "sequential in-domain": {
    "median_abs_gap": 4.394739151000977,
    "mean_gap": 4.351736651526557,
    "frac_pos": 1.0,
    "frac_abs_lt_0.1": 0.0,
    "n": 9
   },
   "hierarchical in-domain": {
    "median_abs_gap": 1.564517617225647,
    "mean_gap": 1.5551551083723705,
    "frac_pos": 0.9965265979537131,
    "frac_abs_lt_0.1": 0.004039717597311888,
    "n": 6
   },
   "transfer (excl. \u03c4-bench)": {
    "median_abs_gap": 4.158165355523427,
    "mean_gap": 4.092385149664349,
    "frac_pos": 1.0,
    "frac_abs_lt_0.1": 0.0,
    "n": 9
   },
   "\u03c4-bench airline": {
    "median_abs_gap": 2.8811335961023965,
    "mean_gap": 2.991753657658895,
    "frac_pos": 1.0,
    "frac_abs_lt_0.1": 0.0,
    "n": 6
   },
   "\u03c4-bench retail": {
    "median_abs_gap": 2.712248603502909,
    "mean_gap": 2.850499669710795,
    "frac_pos": 1.0,
    "frac_abs_lt_0.1": 0.0,
    "n": 6
   },
   "fully connected in-domain": {
    "median_abs_gap": 3.5288307004504733,
    "mean_gap": 3.493956830766466,
    "frac_pos": 0.9998872540729467,
    "frac_abs_lt_0.1": 0.00014705255397540727,
    "n": 9
   },
   "sequential transfer": {
    "median_abs_gap": 5.461955865224202,
    "mean_gap": 5.372413118680318,
    "frac_pos": 1.0,
    "frac_abs_lt_0.1": 0.0,
    "n": 6
   },
   "fully connected transfer": {
    "median_abs_gap": 4.108900268872579,
    "mean_gap": 4.10452385743459,
    "frac_pos": 0.9991631664169609,
    "frac_abs_lt_0.1": 0.0003347178740608152,
    "n": 6
   },
   "hierarchical transfer": {
    "median_abs_gap": 1.550584336121877,
    "mean_gap": 1.5323292116324108,
    "frac_pos": 1.0,
    "frac_abs_lt_0.1": 0.0,
    "n": 3
   }
  },
  "ie+anchor": {
   "sequential in-domain": {
    "median_abs_gap": 3.7271308634016247,
    "mean_gap": 3.6856045722961426,
    "frac_pos": 1.0,
    "frac_abs_lt_0.1": 0.0,
    "n": 9
   },
   "hierarchical in-domain": {
    "median_abs_gap": 1.5898589392503102,
    "mean_gap": 1.5526967893044155,
    "frac_pos": 0.998433193642164,
    "frac_abs_lt_0.1": 0.003416770491184355,
    "n": 6
   },
   "transfer (excl. \u03c4-bench)": {
    "median_abs_gap": 3.6704035533799066,
    "mean_gap": 3.6328130430645413,
    "frac_pos": 1.0,
    "frac_abs_lt_0.1": 0.0003397893306150187,
    "n": 9
   },
   "\u03c4-bench airline": {
    "median_abs_gap": 2.6551469564437866,
    "mean_gap": 2.7177136540412903,
    "frac_pos": 1.0,
    "frac_abs_lt_0.1": 0.0,
    "n": 6
   },
   "\u03c4-bench retail": {
    "median_abs_gap": 2.73811807235082,
    "mean_gap": 2.8034530878067017,
    "frac_pos": 1.0,
    "frac_abs_lt_0.1": 0.0,
    "n": 6
   },
   "fully connected in-domain": {
    "median_abs_gap": 2.8244965341356068,
    "mean_gap": 2.7794730265935264,
    "frac_pos": 0.9993300371309596,
    "frac_abs_lt_0.1": 0.0005559205786659026,
    "n": 9
   },
   "sequential transfer": {
    "median_abs_gap": 4.614085594813029,
    "mean_gap": 4.576888640721639,
    "frac_pos": 1.0,
    "frac_abs_lt_0.1": 0.0,
    "n": 6
   },
   "fully connected transfer": {
    "median_abs_gap": 2.857306122779846,
    "mean_gap": 2.8392536838849387,
    "frac_pos": 0.999337572095211,
    "frac_abs_lt_0.1": 0.000622020779711818,
    "n": 6
   },
   "hierarchical transfer": {
    "median_abs_gap": 1.7830394705136616,
    "mean_gap": 1.744661847750346,
    "frac_pos": 1.0,
    "frac_abs_lt_0.1": 0.0010193679918450561,
    "n": 3
   }
  }
 },
 "parent_risk": {
  "sequential in-domain": {
   "std": 0.11656591268601242,
   "auroc": 0.6724031325980618,
   "n_auroc": 9,
   "n": 9
  },
  "hierarchical in-domain": {
   "std": 0.02056394992137535,
   "auroc": 0.5676482209959975,
   "n_auroc": 6,
   "n": 6
  },
  "transfer (excl. \u03c4-bench)": {
   "std": 0.05061534182944646,
   "auroc": 0.5458107531268221,
   "n_auroc": 9,
   "n": 9
  },
  "\u03c4-bench airline": {
   "std": 0.1079528092717131,
   "auroc": 0.5386627170360051,
   "n_auroc": 6,
   "n": 6
  },
  "\u03c4-bench retail": {
   "std": 0.08124753315415646,
   "auroc": 0.5776387830342626,
   "n_auroc": 6,
   "n": 6
  },
  "fully connected in-domain": {
   "std": 0.09330891941984494,
   "auroc": 0.6415184288561879,
   "n_auroc": 9,
   "n": 9
  },
  "sequential transfer": {
   "std": 0.06694666860211226,
   "auroc": 0.5440693190688207,
   "n_auroc": 6,
   "n": 6
  },
  "fully connected transfer": {
   "std": 0.07915403435213698,
   "auroc": 0.5443119223217998,
   "n_auroc": 6,
   "n": 6
  },
  "hierarchical transfer": {
   "std": 0.01795268828411483,
   "auroc": 0.5492936212428253,
   "n_auroc": 3,
   "n": 3
  }
 },
 "note": "Probabilistic metrics (NLL, Brier, ECE), branch separation and parent-risk diagnostics for the QA grid.",
 "fc_agreement": {
  "fully_connected/gsm8k/0.6B/in_domain/gsm8k": {
   "parents_not_all_equal": 0.26879861711322384,
   "final_errors_with_a_correct_parent": 0.401840490797546
  },
  "fully_connected/gsm8k/1.7B/in_domain/gsm8k": {
   "parents_not_all_equal": 0.1582952815829528,
   "final_errors_with_a_correct_parent": 0.5014836795252225
  },
  "fully_connected/gsm8k/4B/in_domain/gsm8k": {
   "parents_not_all_equal": 0.024334600760456272,
   "final_errors_with_a_correct_parent": 0.15966386554621848
  },
  "fully_connected/medqa/0.6B/in_domain/medqa": {
   "parents_not_all_equal": 0.24125874125874125,
   "final_errors_with_a_correct_parent": 0.21311475409836064
  },
  "fully_connected/medqa/1.7B/in_domain/medqa": {
   "parents_not_all_equal": 0.10666666666666667,
   "final_errors_with_a_correct_parent": 0.10067114093959731
  },
  "fully_connected/medqa/4B/in_domain/medqa": {
   "parents_not_all_equal": 0.09666666666666666,
   "final_errors_with_a_correct_parent": 0.11235955056179775
  },
  "fully_connected/webqa/0.6B/in_domain/webqa": {
   "parents_not_all_equal": 0.162106135986733,
   "final_errors_with_a_correct_parent": 0.1248339973439575
  },
  "fully_connected/webqa/1.7B/in_domain/webqa": {
   "parents_not_all_equal": 0.08634288086342881,
   "final_errors_with_a_correct_parent": 0.06259780907668232
  },
  "fully_connected/webqa/4B/in_domain/webqa": {
   "parents_not_all_equal": 0.08620689655172414,
   "final_errors_with_a_correct_parent": 0.07867132867132867
  }
 }
}

==> analysis/qa_summary.json <==
{
 "per_setting": {
  "sequential/gsm8k/0.6B/in_domain/gsm8k": {
   "text": 0.09913954358398802,
   "interaction": 0.014216236438458596,
   "state": 0.007081395970284898,
   "full": 0.021297632408743494,
   "free": -0.0021912244134465464,
   "form": 0.009272620383731445,
   "propuq": 0.044599433488322404
  },
  "sequential/gsm8k/1.7B/in_domain/gsm8k": {
   "text": 0.1881454091508845,
   "interaction": -0.02105867511541981,
   "state": 0.028353888981066833,
   "full": 0.007295213865647021,
   "free": 0.01614428194816453,
   "form": 0.012209607032902303,
   "propuq": 0.12741736260900038
  },
  "sequential/gsm8k/4B/in_domain/gsm8k": {
   "text": 0.19410599901775372,
   "interaction": 0.010033194355914432,
   "state": 0.012786619156591628,
   "full": 0.02281981351250606,
   "free": 0.002781289947300092,
   "form": 0.010005329209291536,
   "propuq": 0.17234593186275016
  },
  "sequential/medqa/0.6B/in_domain/medqa": {
   "text": 0.06249999999999989,
   "interaction": -0.021634615384615308,
   "state": 0.02003205128205121,
   "full": -0.0016025641025640969,
   "free": -0.0024038461538461453,
   "form": 0.022435897435897356,
   "propuq": 0.06891025641025639
  },
  "sequential/medqa/1.7B/in_domain/medqa": {
   "text": 0.060198621440232136,
   "interaction": -0.014753008041598736,
   "state": 0.007799746054779844,
   "full": -0.006953261986818893,
   "free": 0.0012999576757967146,
   "form": 0.006499788378983129,
   "propuq": 0.04503748715158118
  },
  "sequential/medqa/4B/in_domain/medqa": {
   "text": 0.05712121212121213,
   "interaction": 0.0445117845117845,
   "state": 0.03469696969696967,
   "full": 0.07920875420875417,
   "free": 0.028804713804713833,
   "form": 0.005892255892255838,
   "propuq": 0.04962962962962958
  },
  "sequential/webqa/0.6B/in_domain/webqa": {
   "text": 0.0359552771725975,
   "interaction": 0.01436546840958608,
   "state": 0.005065023265822033,
   "full": 0.019430491675408113,
   "free": 0.004688046343365837,
   "form": 0.00037697692245619585,
   "propuq": 0.03452469808225067
  },
  "sequential/webqa/1.7B/in_domain/webqa": {
   "text": 0.047607972353227335,
   "interaction": 0.002477272480070347,
   "state": 0.003522033712381689,
   "full": 0.005999306192452036,
   "free": 0.0017747865523527473,
   "form": 0.0017472471600289419,
   "propuq": 0.04136625008128736
  },
  "sequential/webqa/4B/in_domain/webqa": {
   "text": 0.04594420158908519,
   "interaction": 0.015120593861090326,
   "state": 0.010064144798293428,
   "full": 0.025184738659383754,
   "free": 0.004250082698400992,
   "form": 0.005814062099892436,
   "propuq": 0.05102741941804034
  },
  "fully_connected/gsm8k/0.6B/in_domain/gsm8k": {
   "text": 0.1524932387371758,
   "interaction": 0.030415223976828276,
   "state": -0.0009302119554382982,
   "full": 0.029485012021389978,
   "free": 5.290888106346259e-05,
   "form": -0.0009831208365017607,
   "propuq": 0.14795291847848824
  },
  "fully_connected/gsm8k/1.7B/in_domain/gsm8k": {
   "text": 0.17685702917852442,
   "interaction": 0.014576607167624878,
   "state": 4.0496199937845034e-05,
   "full": 0.014617103367562723,
   "free": 0.0003047339045323394,
   "form": -0.00026423770459449436,
   "propuq": 0.16798279316464637
  },
  "fully_connected/gsm8k/4B/in_domain/gsm8k": {
   "text": 0.1296923451654911,
   "interaction": 0.04355789138397825,
   "state": -0.0008853039543575969,
   "full": 0.042672587429620656,
   "free": 0.0008946722501710358,
   "form": -0.0017799762045286327,
   "propuq": 0.10733724928098332
  },
  "fully_connected/medqa/0.6B/in_domain/medqa": {
   "text": 0.028553212020953844,
   "interaction": -0.023969534050179153,
   "state": 0.0015336366142818525,
   "full": -0.0224358974358973,
   "free": 0.001757650951199341,
   "form": -0.0002240143369174885,
   "propuq": 0.015224358974359031
  },
  "fully_connected/medqa/1.7B/in_domain/medqa": {
   "text": 0.11476065602915675,
   "interaction": -0.022845459798213175,
   "state": -0.001170422389143222,
   "full": -0.024015882187356397,
   "free": 0.0039557313658384885,
   "form": -0.0051261537549817104,
   "propuq": 0.06670666844452344
  },
  "fully_connected/medqa/4B/in_domain/medqa": {
   "text": 0.07827005342847504,
   "interaction": 0.07171130873138443,
   "state": 0.002538296323907896,
   "full": 0.07424960505529232,
   "free": 0.0015087775351899646,
   "form": 0.0010295187887179313,
   "propuq": 0.04923939861902482
  },
  "fully_connected/webqa/0.6B/in_domain/webqa": {
   "text": 0.05465809100212915,
   "interaction": 0.0030645575036215567,
   "state": -0.001935203447545386,
   "full": 0.0011293540560761706,
   "free": 4.623228702738125e-05,
   "form": -0.0019814357345727673,
   "propuq": 0.04162216353998072
  },
  "fully_connected/webqa/1.7B/in_domain/webqa": {
   "text": 0.07112757879578013,
   "interaction": 0.02677949636886634,
   "state": -0.00015978260474258654,
   "full": 0.026619713764123754,
   "free": 0.00024683344061271484,
   "form": -0.0004066160453553014,
   "propuq": 0.04122766225548502
  },
  "fully_connected/webqa/4B/in_domain/webqa": {
   "text": 0.05178986378205119,
   "interaction": 0.01689670138888888,
   "state": 0.0031730769230770006,
   "full": 0.02006977831196588,
   "free": 0.0001472355769230882,
   "form": 0.0030258413461539124,
   "propuq": 0.05346298522079773
  },
  "hierarchical/gsm8k/0.6B/in_domain/gsm8k": {
   "text": 0.05286418585320063,
   "interaction": -0.0038695530666208455,
   "state": 0.00182012310911428,
   "full": -0.0020494299575065655,
   "free": 0.0023396464375031734,
   "form": -0.0005195233283888934,
   "propuq": 0.03953393383064252
  },
  "hierarchical/gsm8k/1.7B/in_domain/gsm8k": {
   "text": 0.048073093772018516,
   "interaction": -0.015918420488312934,
   "state": -0.00032804378682516067,
   "full": -0.016246464275138095,
   "free": -0.003465520938639166,
   "form": 0.0031374771518140054,
   "propuq": 0.04615971775469985
  },
  "hierarchical/gsm8k/4B/in_domain/gsm8k": {
   "text": 0.3498619575975414,
   "interaction": -0.02778559149867177,
   "state": -0.0008679741626296256,
   "full": -0.028653565661301394,
   "free": -0.002015939990623661,
   "form": 0.0011479658279940352,
   "propuq": 0.2916256446319737
  },
  "hierarchical/medqa/0.6B/in_domain/medqa": {
   "text": 0.14741961041444696,
   "interaction": 0.0007376444553724992,
   "state": -0.060295604185449325,
   "full": -0.059557959730076826,
   "free": -0.04742780646395106,
   "form": -0.012867797721498264,
   "propuq": 0.098762396524875
  },
  "hierarchical/medqa/1.7B/in_domain/medqa": {
   "text": 0.04688759516345731,
   "interaction": 0.008359456635318674,
   "state": 0.0040005971040454336,
   "full": 0.012360053739364107,
   "free": -0.0012539184952977678,
   "form": 0.005254515599343201,
   "propuq": -0.0020152261531571902
  },
  "hierarchical/medqa/4B/in_domain/medqa": {
   "text": 0.04081845704144482,
   "interaction": 0.06569927271461884,
   "state": 0.0019661064133346118,
   "full": 0.06766537912795345,
   "free": 0.0007655635591745646,
   "form": 0.0012005428541600471,
   "propuq": 0.021209590423495794
  },
  "sequential/gsm8k/0.6B/transferred/medqa": {
   "text": 0.002364919031585755,
   "interaction": -0.02402330180107959,
   "state": 0.01207845652290096,
   "full": -0.011944845278178629,
   "free": -0.0010688899577788735,
   "form": 0.013147346480679833,
   "propuq": -0.08305274971941634
  },
  "sequential/gsm8k/1.7B/transferred/medqa": {
   "text": 0.01969971108846169,
   "interaction": 0.021006002091119025,
   "state": 0.049346722816110744,
   "full": 0.07035272490722977,
   "free": 0.00427704957321684,
   "form": 0.045069673242893904,
   "propuq": 0.022171392753772223
  },
  "sequential/gsm8k/4B/transferred/medqa": {
   "text": 0.020274506525668978,
   "interaction": 0.0392985645966345,
   "state": 0.04213906798050848,
   "full": 0.08143763257714298,
   "free": 0.005351849723264301,
   "form": 0.03678721825724418,
   "propuq": 0.058788493087702176
  },
  "sequential/webqa/0.6B/transferred/medqa": {
   "text": -0.012873110492482298,
   "interaction": 0.0025850446488608902,
   "state": 0.0026001741574543935,
   "full": 0.005185218806315284,
   "free": -0.0074773393582399095,
   "form": 0.010077513515694303,
   "propuq": -0.0284682717394229
  },
  "sequential/webqa/1.7B/transferred/medqa": {
   "text": -0.004325073135600488,
   "interaction": -0.00018861012389714826,
   "state": 0.006141747335100867,
   "full": 0.005953137211203718,
   "free": 0.0005682603180731105,
   "form": 0.005573487017027756,
   "propuq": -0.011077431282852102
  },
  "sequential/webqa/4B/transferred/medqa": {
   "text": 0.003077269011747319,
   "interaction": -0.0021524366183962584,
   "state": 0.018119606947941347,
   "full": 0.01596717032954509,
   "free": 0.009647235504086416,
   "form": 0.008472371443854931,
   "propuq": 0.00022850274431118756
  },
  "fully_connected/gsm8k/0.6B/transferred/medqa": {
   "text": -0.028148755164768224,
   "interaction": -0.005271201080817578,
   "state": 0.008581082245009863,
   "full": 0.0033098811641922854,
   "free": 0.0018838022536722399,
   "form": 0.0066972799913376235,
   "propuq": -0.05887651067159838
  },
  "fully_connected/gsm8k/1.7B/transferred/medqa": {
   "text": 0.029115755350307304,
   "interaction": -0.0002860044120610583,
   "state": 0.0033778892773149716,
   "full": 0.0030918848652539133,
   "free": -0.005321200671831949,
   "form": 0.008699089949146921,
   "propuq": 0.00873452412409248
  },
  "fully_connected/gsm8k/4B/transferred/medqa": {
   "text": 0.005850500735411157,
   "interaction": 0.037084398976982125,
   "state": -0.0006909118162314876,
   "full": 0.03639348716075064,
   "free": -0.0019345530854480986,
   "form": 0.001243641269216611,
   "propuq": -0.02175786702640925
  },
  "fully_connected/webqa/0.6B/transferred/medqa": {
   "text": -0.018879397315420987,
   "interaction": -0.0025788151283692162,
   "state": 0.00276180276311333,
   "full": 0.00018298763474411395,
   "free": 0.00016818359532844163,
   "form": 0.0025936191677848885,
   "propuq": -0.0348925141797215
  },
  "fully_connected/webqa/1.7B/transferred/medqa": {
   "text": 0.0037762561685631413,
   "interaction": 0.02171793347225104,
   "state": 0.003139966834313279,
   "full": 0.024857900306564318,
   "free": -0.0021853623678556033,
   "form": 0.0053253292021688825,
   "propuq": -0.027892519719400877
  },
  "fully_connected/webqa/4B/transferred/medqa": {
   "text": -0.005334757834757786,
   "interaction": 0.025025819088319134,
   "state": -0.00033854166666669183,
   "full": 0.024687277421652443,
   "free": 0.000377826745014187,
   "form": -0.0007163684116808788,
   "propuq": -0.0002411636396011385
  },
  "hierarchical/gsm8k/0.6B/transferred/medqa": {
   "text": 0.007181962150038301,
   "interaction": -0.016985725648687555,
   "state": 0.013560454600826943,
   "full": -0.003425271047860612,
   "free": 0.015827546918330937,
   "form": -0.0022670923175039936,
   "propuq": -0.008252359352494798
  },
  "hierarchical/gsm8k/1.7B/transferred/medqa": {
   "text": -0.047475722206904936,
   "interaction": 0.04320477080333707,
   "state": -0.0038190934248281683,
   "full": 0.0393856773785089,
   "free": -0.0035204076422714614,
   "form": -0.00029868578255670686,
   "propuq": 0.006243043429423389
  },
  "hierarchical/gsm8k/4B/transferred/medqa": {
   "text": 0.04726129082669167,
   "interaction": 0.03469422305568581,
   "state": 0.004600979319685394,
   "full": 0.03929520237537121,
   "free": -0.006769286867739699,
   "form": 0.011370266187425093,
   "propuq": 0.0568096577590248
  }
 },
 "by_dataset": {
  "sequential in-domain|gsm8k": {
   "text": 0.16046365058420875,
   "interaction": 0.0010635852263177388,
   "state": 0.01607396803598112,
   "full": 0.01713755326229886,
   "free": 0.005578115827339358,
   "form": 0.010495852208641762,
   "propuq": 0.11478757598669098,
   "n": 3
  },
  "sequential in-domain|medqa": {
   "text": 0.05993994452048138,
   "interaction": 0.0027080536951901526,
   "state": 0.02084292234460024,
   "full": 0.023550976039790394,
   "free": 0.009233608442221467,
   "form": 0.011609313902378774,
   "propuq": 0.05452579106382238,
   "n": 3
  },
  "sequential in-domain|webqa": {
   "text": 0.043169150371636676,
   "interaction": 0.010654444916915584,
   "state": 0.006217067258832383,
   "full": 0.016871512175747966,
   "free": 0.0035709718647065256,
   "form": 0.002646095394125858,
   "propuq": 0.04230612252719279,
   "n": 3
  },
  "fully connected in-domain|gsm8k": {
   "text": 0.15301420436039712,
   "interaction": 0.0295165741761438,
   "state": -0.00059167323661935,
   "full": 0.02892490093952445,
   "free": 0.0004174383452556126,
   "form": -0.0010091115818749625,
   "propuq": 0.14109098697470598,
   "n": 3
  },
  "fully connected in-domain|medqa": {
   "text": 0.07386130715952854,
   "interaction": 0.008298771627664034,
   "state": 0.0009671701830155088,
   "full": 0.009265941810679542,
   "free": 0.002407386617409265,
   "form": -0.0014402164343937558,
   "propuq": 0.0437234753459691,
   "n": 3
  },
  "fully connected in-domain|webqa": {
   "text": 0.05919184452665349,
   "interaction": 0.01558025175379226,
   "state": 0.00035936362359634266,
   "full": 0.0159396153773886,
   "free": 0.00014676710152106143,
   "form": 0.00021259652207528124,
   "propuq": 0.04543760367208782,
   "n": 3
  },
  "hierarchical in-domain|gsm8k": {
   "text": 0.15026641240758684,
   "interaction": -0.015857855017868516,
   "state": 0.00020803505321983126,
   "full": -0.015649819964648686,
   "free": -0.0010472714972532178,
   "form": 0.0012553065504730492,
   "propuq": 0.12577309873910536,
   "n": 3
  },
  "hierarchical in-domain|medqa": {
   "text": 0.07837522087311637,
   "interaction": 0.024932124601770005,
   "state": -0.018109633556023092,
   "full": 0.006822491045746911,
   "free": -0.015972053800024755,
   "form": -0.0021375797559983387,
   "propuq": 0.0393189202650712,
   "n": 3
  },
  "sequential transfer|gsm8k": {
   "text": 0.014113045548572142,
   "interaction": 0.012093754962224645,
   "state": 0.03452141577317339,
   "full": 0.04661517073539804,
   "free": 0.0028533364462340893,
   "form": 0.031668079326939304,
   "propuq": -0.0006976212926473139,
   "n": 3
  },
  "sequential transfer|webqa": {
   "text": -0.004706971538778489,
   "interaction": 8.133263552249452e-05,
   "state": 0.008953842813498869,
   "full": 0.009035175449021363,
   "free": 0.0009127188213065388,
   "form": 0.00804112399219233,
   "propuq": -0.013105733425987939,
   "n": 3
  },
  "fully connected transfer|gsm8k": {
   "text": 0.0022725003069834124,
   "interaction": 0.010509064494701162,
   "state": 0.003756019902031116,
   "full": 0.014265084396732278,
   "free": -0.0017906505012026026,
   "form": 0.005546670403233718,
   "propuq": -0.023966617857971717,
   "n": 3
  },
  "fully connected transfer|webqa": {
   "text": -0.006812632993871877,
   "interaction": 0.014721645810733652,
   "state": 0.001854409310253306,
   "full": 0.01657605512098696,
   "free": -0.0005464506758376583,
   "form": 0.002400859986090964,
   "propuq": -0.02100873251290784,
   "n": 3
  },
  "hierarchical transfer|gsm8k": {
   "text": 0.0023225102566083455,
   "interaction": 0.020304422736778443,
   "state": 0.004780780165228056,
   "full": 0.025085202902006498,
   "free": 0.001845950802773259,
   "form": 0.0029348293624547974,
   "propuq": 0.018266780611984463,
   "n": 3
  }
 },
 "range": {
  "sequential in-domain|text": {
   "min": 0.0359552771725975,
   "max": 0.19410599901775372,
   "n_pos": 9,
   "n": 9
  },
  "sequential in-domain|interaction": {
   "min": -0.021634615384615308,
   "max": 0.0445117845117845,
   "n_pos": 6,
   "n": 9
  },
  "sequential in-domain|state": {
   "min": 0.003522033712381689,
   "max": 0.03469696969696967,
   "n_pos": 9,
   "n": 9
  },
  "sequential in-domain|full": {
   "min": -0.006953261986818893,
   "max": 0.07920875420875417,
   "n_pos": 7,
   "n": 9
  },
  "sequential in-domain|free": {
   "min": -0.0024038461538461453,
   "max": 0.028804713804713833,
   "n_pos": 7,
   "n": 9
  },
  "sequential in-domain|form": {
   "min": 0.00037697692245619585,
   "max": 0.022435897435897356,
   "n_pos": 9,
   "n": 9
  },
  "sequential in-domain|propuq": {
   "min": 0.03452469808225067,
   "max": 0.17234593186275016,
   "n_pos": 9,
   "n": 9
  },
  "fully connected in-domain|text": {
   "min": 0.028553212020953844,
   "max": 0.17685702917852442,
   "n_pos": 9,
   "n": 9
  },
  "fully connected in-domain|interaction": {
   "min": -0.023969534050179153,
   "max": 0.07171130873138443,
   "n_pos": 7,
   "n": 9
  },
  "fully connected in-domain|state": {
   "min": -0.001935203447545386,
   "max": 0.0031730769230770006,
   "n_pos": 4,
   "n": 9
  },
  "fully connected in-domain|full": {
   "min": -0.024015882187356397,
   "max": 0.07424960505529232,
   "n_pos": 7,
   "n": 9
  },
  "fully connected in-domain|free": {
   "min": 4.623228702738125e-05,
   "max": 0.0039557313658384885,
   "n_pos": 9,
   "n": 9
  },
  "fully connected in-domain|form": {
   "min": -0.0051261537549817104,
   "max": 0.0030258413461539124,
   "n_pos": 2,
   "n": 9
  },
  "fully connected in-domain|propuq": {
   "min": 0.015224358974359031,
   "max": 0.16798279316464637,
   "n_pos": 9,
   "n": 9
  },
  "hierarchical in-domain|text": {
   "min": 0.04081845704144482,
   "max": 0.3498619575975414,
   "n_pos": 6,
   "n": 6
  },
  "hierarchical in-domain|interaction": {
   "min": -0.02778559149867177,
   "max": 0.06569927271461884,
   "n_pos": 3,
   "n": 6
  },
  "hierarchical in-domain|state": {
   "min": -0.060295604185449325,
   "max": 0.0040005971040454336,
   "n_pos": 3,
   "n": 6
  },
  "hierarchical in-domain|full": {
   "min": -0.059557959730076826,
   "max": 0.06766537912795345,
   "n_pos": 2,
   "n": 6
  },
  "hierarchical in-domain|free": {
   "min": -0.04742780646395106,
   "max": 0.0023396464375031734,
   "n_pos": 2,
   "n": 6
  },
  "hierarchical in-domain|form": {
   "min": -0.012867797721498264,
   "max": 0.005254515599343201,
   "n_pos": 4,
   "n": 6
  },
  "hierarchical in-domain|propuq": {
   "min": -0.0020152261531571902,
   "max": 0.2916256446319737,
   "n_pos": 5,
   "n": 6
  },
  "sequential transfer|text": {
   "min": -0.012873110492482298,
   "max": 0.020274506525668978,
   "n_pos": 4,
   "n": 6
  },
  "sequential transfer|interaction": {
   "min": -0.02402330180107959,
   "max": 0.0392985645966345,
   "n_pos": 3,
   "n": 6
  },
  "sequential transfer|state": {
   "min": 0.0026001741574543935,
   "max": 0.049346722816110744,
   "n_pos": 6,
   "n": 6
  },
  "sequential transfer|full": {
   "min": -0.011944845278178629,
   "max": 0.08143763257714298,
   "n_pos": 5,
   "n": 6
  },
  "sequential transfer|free": {
   "min": -0.0074773393582399095,
   "max": 0.009647235504086416,
   "n_pos": 4,
   "n": 6
  },
  "sequential transfer|form": {
   "min": 0.005573487017027756,
   "max": 0.045069673242893904,
   "n_pos": 6,
   "n": 6
  },
  "sequential transfer|propuq": {
   "min": -0.08305274971941634,
   "max": 0.058788493087702176,
   "n_pos": 3,
   "n": 6
  },
  "fully connected transfer|text": {
   "min": -0.028148755164768224,
   "max": 0.029115755350307304,
   "n_pos": 3,
   "n": 6
  },
  "fully connected transfer|interaction": {
   "min": -0.005271201080817578,
   "max": 0.037084398976982125,
   "n_pos": 3,
   "n": 6
  },
  "fully connected transfer|state": {
   "min": -0.0006909118162314876,
   "max": 0.008581082245009863,
   "n_pos": 4,
   "n": 6
  },
  "fully connected transfer|full": {
   "min": 0.00018298763474411395,
   "max": 0.03639348716075064,
   "n_pos": 6,
   "n": 6
  },
  "fully connected transfer|free": {
   "min": -0.005321200671831949,
   "max": 0.0018838022536722399,
   "n_pos": 3,
   "n": 6
  },
  "fully connected transfer|form": {
   "min": -0.0007163684116808788,
   "max": 0.008699089949146921,
   "n_pos": 5,
   "n": 6
  },
  "fully connected transfer|propuq": {
   "min": -0.05887651067159838,
   "max": 0.00873452412409248,
   "n_pos": 1,
   "n": 6
  },
  "hierarchical transfer|text": {
   "min": -0.047475722206904936,
   "max": 0.04726129082669167,
   "n_pos": 2,
   "n": 3
  },
  "hierarchical transfer|interaction": {
   "min": -0.016985725648687555,
   "max": 0.04320477080333707,
   "n_pos": 2,
   "n": 3
  },
  "hierarchical transfer|state": {
   "min": -0.0038190934248281683,
   "max": 0.013560454600826943,
   "n_pos": 2,
   "n": 3
  },
  "hierarchical transfer|full": {
   "min": -0.003425271047860612,
   "max": 0.0393856773785089,
   "n_pos": 2,
   "n": 3
  },
  "hierarchical transfer|free": {
   "min": -0.006769286867739699,
   "max": 0.015827546918330937,
   "n_pos": 1,
   "n": 3
  },
  "hierarchical transfer|form": {
   "min": -0.0022670923175039936,
   "max": 0.011370266187425093,
   "n_pos": 1,
   "n": 3
  },
  "hierarchical transfer|propuq": {
   "min": -0.008252359352494798,
   "max": 0.0568096577590248,
   "n_pos": 2,
   "n": 3
  }
 },
 "parent_risk": {
  "sequential in-domain": {
   "std_rp": 0.11656591268601242,
   "rp_auc": 0.6724031325980618
  },
  "fully connected in-domain": {
   "std_rp": 0.09330891941984494,
   "rp_auc": 0.6415184288561879
  },
  "hierarchical in-domain": {
   "std_rp": 0.02056394992137535,
   "rp_auc": 0.5676482209959975
  },
  "sequential transfer": {
   "std_rp": 0.06694666860211226,
   "rp_auc": 0.5440693190688207
  },
  "fully connected transfer": {
   "std_rp": 0.07915403435213698,
   "rp_auc": 0.5443119223217998
  },
  "hierarchical transfer": {
   "std_rp": 0.01795268828411483,
   "rp_auc": 0.5492936212428253
  }
 }
}

==> analysis/tables_stats.json <==
{
 "oracle_gaps": {
  "sequential in-domain": [
   0.16780869600697929,
   8
  ],
  "sequential transfer": [
   0.15671089540609087,
   6
  ],
  "fully connected in-domain": [
   -0.29040430304338016,
   9
  ],
  "fully connected transfer": [
   -0.020132730357280703,
   6
  ]
 }
}

==> anthology.bib.txt <==
For citing papers in the ACL Anthology, we provide a single consolidated
BibTeX file containing all of its papers. The bibkeys in these papers are
designed to be semantic in nature: {names}-{year}-{words}, where
- `names` is the concatenated last names of the authors when there is just
  one or two authors, or `lastname-etal` for 3+
- `year` is the four-digit year
- `words` is the first significant word in the title, or more, if necessary,
  to preserve uniqueness

For example, https://aclanthology.org/N04-1035 can be cited as \cite{galley-etal-2004-whats}.

The consolidated file can be downloaded from here:
- https://aclanthology.org/anthology.bib

Unfortunately, as of 2024 or so, this file is now larger than 50 MB, which is Overleaf's
bib file size limit. Consequently, the Anthology shards the file automatically into
49 MB shards.

There are currently (2025) two files:
- https://aclanthology.org/anthology-1.bib
- https://aclanthology.org/anthology-2.bib

You can download these directly from Overleaf from New File -> From External URL,
and then adding them to the \bibliography line in acl_latex.tex:

    \bibliography{custom,anthology-1,anthology-2}

